Legendre-Moment Transform for Linear Ensemble Control and Computation

Ensemble systems, pervasive in diverse scientific and engineering domains, pose challenges to existing control methods due to their massive scale and underactuated nature. This paper presents a dynamic moment approach to addressing theoretical and computational challenges in systems-theoretic analysis and control design for linear ensemble systems. We introduce the Legendre-moments and Legendre-moment transform, which maps an ensemble system defined on the $L^2$-space to a Legendre-moment system defined on the $\ell^2$-space. We show that this pair of systems is of one-to-one correspondence and shares the same controllability property. This equivalence admits the control of an ensemble system through the control of the corresponding Legendre-moment system and inspires a unified control design scheme for linear ensemble systems using structured truncated moment systems. In particular, we develop a sampling-free ensemble control design algorithm, then conduct error analysis for control design using truncated moment systems and derive error bounds with respect to the truncation orders, which are illustrated with numerical examples.

==> Oscillator_Ensemble/controller_u.dat <==
time	u_1	u_2
0	-343.8736998	40.12975056
0.001	-340.3458281	39.06384705
0.002	-336.834271	38.00473052
0.003	-333.3389991	36.95238625
0.004	-329.8599834	35.90679948
0.005	-326.3971944	34.86795547
0.006	-322.9506031	33.83583944
0.007	-319.52018	32.81043666
0.008	-316.1058959	31.79173234
0.009	-312.7077215	30.77971171
0.01	-309.3256275	29.77435999
0.011	-305.9595846	28.7756624
0.012	-302.6095633	27.78360414
0.013	-299.2755344	26.79817042
0.014	-295.9574685	25.81934643
0.015	-292.6553362	24.84711737
0.016	-289.369108	23.88146843
0.017	-286.0987546	22.92238478
0.018	-282.8442466	21.96985159
0.019	-279.6055544	21.02385405
0.02	-276.3826487	20.0843773
0.021	-273.1755	19.15140651
0.022	-269.9840788	18.22492684
0.023	-266.8083556	17.30492342
0.024	-263.6483009	16.3913814
0.025	-260.5038852	15.48428592
0.026	-257.3750789	14.5836221
0.027	-254.2618525	13.68937508
0.028	-251.1641765	12.80152996
0.029	-248.0820212	11.92007186
0.03	-245.015357	11.0449859
0.031	-241.9641545	10.17625717
0.032	-238.9283839	9.31387077
0.033	-235.9080156	8.457811795
0.034	-232.9030199	7.608065329
0.035	-229.9133673	6.764616455
0.036	-226.9390281	5.927450246
0.037	-223.9799725	5.096551775
0.038	-221.0361709	4.271906105
0.039	-218.1075936	3.453498296
0.04	-215.1942109	2.641313403
0.041	-212.2959929	1.835336473
0.042	-209.41291	1.035552552
0.043	-206.5449325	0.241946676
0.044	-203.6920305	-0.54549612
0.045	-200.8541742	-1.326790811
0.046	-198.0313339	-2.101952372
0.047	-195.2234797	-2.870995787
0.048	-192.4305819	-3.633936044
0.049	-189.6526105	-4.390788137
0.05	-186.8895358	-5.141567064
0.051	-184.1413278	-5.886287828
0.052	-181.4079568	-6.62496544
0.053	-178.6893927	-7.357614912
0.054	-175.9856058	-8.084251264
0.055	-173.296566	-8.804889521
0.056	-170.6222435	-9.519544712
0.057	-167.9626084	-10.22823187
0.058	-165.3176306	-10.93096604
0.059	-162.6872803	-11.62776226
0.06	-160.0715273	-12.31863559
0.061	-157.4703419	-13.00360108
0.062	-154.8836938	-13.68267378
0.063	-152.3115532	-14.35586877
0.064	-149.75389	-15.02320112
0.065	-147.2106742	-15.68468589
0.066	-144.6818757	-16.34033817
0.067	-142.1674644	-16.99017305
0.068	-139.6674104	-17.63420562
0.069	-137.1816834	-18.27245097
0.07	-134.7102534	-18.90492419
0.071	-132.2530902	-19.53164041
0.072	-129.8101639	-20.15261472
0.073	-127.3814441	-20.76786224
0.074	-124.9669008	-21.3773981
0.075	-122.5665038	-21.98123741
0.076	-120.1802229	-22.5793953
0.077	-117.808028	-23.17188692
0.078	-115.4498888	-23.7587274
0.079	-113.1057751	-24.33993188
0.08	-110.7756568	-24.91551551
0.081	-108.4595035	-25.48549345
0.082	-106.1572851	-26.04988086
0.083	-103.8689712	-26.6086929
0.084	-101.5945316	-27.16194473
0.085	-99.33393609	-27.70965154
0.086	-97.08715428	-28.25182849
0.087	-94.85415589	-28.78849078
0.088	-92.63491061	-29.31965358
0.089	-90.4293881	-29.84533209
0.09	-88.23755803	-30.36554151
0.091	-86.05939004	-30.88029704
0.092	-83.89485376	-31.38961388
0.093	-81.74391883	-31.89350725
0.094	-79.60655485	-32.39199236
0.095	-77.48273143	-32.88508443
0.096	-75.37241815	-33.37279868
0.097	-73.27558459	-33.85515035
0.098	-71.19220032	-34.33215466
0.099	-69.12223488	-34.80382686
0.1	-67.06565784	-35.27018219
0.101	-65.0224387	-35.7312359
0.102	-62.992547	-36.18700323
0.103	-60.97595225	-36.63749945
0.104	-58.97262394	-37.08273982
0.105	-56.98253155	-37.5227396
0.106	-55.00564456	-37.95751406
0.107	-53.04193244	-38.38707847
0.108	-51.09136463	-38.81144812
0.109	-49.15391057	-39.23063829
0.11	-47.2295397	-39.64466427
0.111	-45.31822144	-40.05354134
0.112	-43.41992518	-40.45728481
0.113	-41.53462032	-40.85590998
0.114	-39.66227626	-41.24943215
0.115	-37.80286236	-41.63786663
0.116	-35.95634798	-42.02122874
0.117	-34.12270248	-42.39953379
0.118	-32.3018952	-42.77279711
0.119	-30.49389546	-43.14103403
0.12	-28.69867259	-43.50425987
0.121	-26.91619588	-43.86248998
0.122	-25.14643465	-44.21573968
0.123	-23.38935816	-44.56402433
0.124	-21.6449357	-44.90735928
0.125	-19.91313654	-45.24575988
0.126	-18.19392991	-45.57924148
0.127	-16.48728507	-45.90781945
0.128	-14.79317125	-46.23150915
0.129	-13.11155767	-46.55032595
0.13	-11.44241353	-46.86428523
0.131	-9.785708038	-47.17340236
0.132	-8.141410382	-47.47769272
0.133	-6.509489738	-47.77717171
0.134	-4.889915273	-48.07185471
0.135	-3.282656145	-48.36175712
0.136	-1.6876815	-48.64689433
0.137	-0.104960472	-48.92728175
0.138	1.465537813	-49.20293478
0.139	3.02384424	-49.47386884
0.14	4.569989705	-49.74009934
0.141	6.104005115	-50.0016417
0.142	7.625921386	-50.25851135
0.143	9.135769446	-50.5107237
0.144	10.63358023	-50.75829419
0.145	12.11938469	-51.00123825
0.146	13.59321378	-51.23957133
0.147	15.05509847	-51.47330887
0.148	16.50506974	-51.70246631
0.149	17.94315858	-51.9270591
0.15	19.36939598	-52.1471027
0.151	20.78381295	-52.36261257
0.152	22.18644053	-52.57360416
0.153	23.57730972	-52.78009295
0.154	24.95645158	-52.98209441
0.155	26.32389715	-53.179624
0.156	27.67967749	-53.37269721
0.157	29.02382367	-53.56132952
0.158	30.35636678	-53.74553641
0.159	31.67733789	-53.92533338
0.16	32.98676812	-54.10073591
0.161	34.28468856	-54.2717595
0.162	35.57113034	-54.43841965
0.163	36.84612458	-54.60073187
0.164	38.10970244	-54.75871167
0.165	39.36189504	-54.91237455
0.166	40.60273356	-55.06173603
0.167	41.83224915	-55.20681163
0.168	43.05047301	-55.34761687
0.169	44.25743631	-55.48416729
0.17	45.45317025	-55.6164784
0.171	46.63770604	-55.74456574
0.172	47.81107489	-55.86844485
0.173	48.97330803	-55.98813128
0.174	50.1244367	-56.10364055
0.175	51.26449214	-56.21498823
0.176	52.39350561	-56.32218986
0.177	53.51150836	-56.42526101
0.178	54.61853167	-56.52421721
0.179	55.71460683	-56.61907405
0.18	56.79976512	-56.70984709
0.181	57.87403786	-56.79655188
0.182	58.93745634	-56.87920402
0.183	59.99005189	-56.95781906
0.184	61.03185583	-57.0324126
0.185	62.06289951	-57.10300021
0.186	63.08321428	-57.16959749
0.187	64.09283148	-57.23222001
0.188	65.09178249	-57.29088338
0.189	66.08009869	-57.3456032
0.19	67.05781145	-57.39639505
0.191	68.02495216	-57.44327454
0.192	68.98155225	-57.48625729
0.193	69.9276431	-57.52535889
0.194	70.86325615	-57.56059498
0.195	71.78842281	-57.59198115
0.196	72.70317455	-57.61953303
0.197	73.60754279	-57.64326624
0.198	74.50155899	-57.66319642
0.199	75.38525463	-57.67933918
0.2	76.25866116	-57.69171017
0.201	77.12181009	-57.70032502
0.202	77.97473289	-57.70519936
0.203	78.81746108	-57.70634885
0.204	79.65002614	-57.70378912
0.205	80.47245962	-57.69753583
0.206	81.28479302	-57.68760463
0.207	82.0870579	-57.67401117
0.208	82.87928578	-57.65677111
0.209	83.66150822	-57.63590011
0.21	84.43375679	-57.61141384
0.211	85.19606305	-57.58332797
0.212	85.94845858	-57.55165816
0.213	86.69097497	-57.5164201
0.214	87.42364381	-57.47762945
0.215	88.1464967	-57.43530189
0.216	88.85956526	-57.38945312
0.217	89.56288111	-57.34009881
0.218	90.25647587	-57.28725466
0.219	90.94038118	-57.23093635
0.22	91.61462869	-57.17115958
0.221	92.27925005	-57.10794006
0.222	92.93427692	-57.04129348
0.223	93.57974097	-56.97123553
0.224	94.21567388	-56.89778195
0.225	94.84210734	-56.82094842
0.226	95.45907303	-56.74075066
0.227	96.06660267	-56.6572044
0.228	96.66472796	-56.57032534
0.229	97.25348062	-56.4801292
0.23	97.83289238	-56.38663172
0.231	98.40299497	-56.28984862
0.232	98.96382013	-56.18979563
0.233	99.51539962	-56.08648848
0.234	100.0577652	-55.9799429
0.235	100.5909486	-55.87017464
0.236	101.1149816	-55.75719943
0.237	101.6298961	-55.64103302
0.238	102.1357237	-55.52169115
0.239	102.6324964	-55.39918958
0.24	103.1202458	-55.27354405
0.241	103.5990038	-55.14477032
0.242	104.0688023	-55.01288415
0.243	104.529673	-54.87790129
0.244	104.9816479	-54.73983751
0.245	105.4247586	-54.59870857
0.246	105.8590372	-54.45453024
0.247	106.2845154	-54.30731829
0.248	106.7012251	-54.15708849
0.249	107.1091982	-54.00385663
0.25	107.5084666	-53.84763847
0.251	107.8990621	-53.68844979
0.252	108.2810167	-53.52630639
0.253	108.6543623	-53.36122404
0.254	109.0191307	-53.19321853
0.255	109.3753539	-53.02230566
0.256	109.7230638	-52.84850121
0.257	110.0622924	-52.67182099
0.258	110.3930716	-52.49228078
0.259	110.7154332	-52.3098964
0.26	111.0294094	-52.12468364
0.261	111.335032	-51.93665831
0.262	111.6323331	-51.74583621
0.263	111.9213445	-51.55223316
0.264	112.2020983	-51.35586497
0.265	112.4746265	-51.15674745
0.266	112.7389611	-50.95489643
0.267	112.995134	-50.75032771
0.268	113.2431773	-50.54305713
0.269	113.483123	-50.3331005
0.27	113.7150031	-50.12047365
0.271	113.9388497	-49.90519242
0.272	114.1546948	-49.68727262
0.273	114.3625704	-49.46673011
0.274	114.5625086	-49.2435807
0.275	114.7545415	-49.01784024
0.276	114.9387011	-48.78952457
0.277	115.1150194	-48.55864953
0.278	115.2835287	-48.32523097
0.279	115.4442609	-48.08928472
0.28	115.5972481	-47.85082665
0.281	115.7425225	-47.6098726
0.282	115.8801162	-47.36643842
0.283	116.0100612	-47.12053997
0.284	116.1323897	-46.87219311
0.285	116.2471338	-46.62141369
0.286	116.3543257	-46.36821758
0.287	116.4539975	-46.11262063
0.288	116.5461812	-45.85463873
0.289	116.6309092	-45.59428772
0.29	116.7082135	-45.33158349
0.291	116.7781263	-45.0665419
0.292	116.8406798	-44.79917883
0.293	116.8959061	-44.52951016
0.294	116.9438375	-44.25755175
0.295	116.9845061	-43.98331949
0.296	117.0179441	-43.70682927
0.297	117.0441838	-43.42809696
0.298	117.0632572	-43.14713845
0.299	117.0751967	-42.86396963
0.3	117.0800345	-42.57860638
0.301	117.0778028	-42.2910646
0.302	117.0685337	-42.00136018
0.303	117.0522597	-41.70950901
0.304	117.0290128	-41.415527
0.305	116.9988254	-41.11943004
0.306	116.9617297	-40.82123402
0.307	116.917758	-40.52095486
0.308	116.8669426	-40.21860845
0.309	116.8093156	-39.9142107
0.31	116.7449095	-39.60777752
0.311	116.6737564	-39.29932481
0.312	116.5958887	-38.9888685
0.313	116.5113386	-38.67642448
0.314	116.4201386	-38.36200868
0.315	116.3223208	-38.045637
0.316	116.2179176	-37.72732537
0.317	116.1069613	-37.40708971
0.318	115.9894843	-37.08494594
0.319	115.8655188	-36.76090998
0.32	115.7350973	-36.43499774
0.321	115.598252	-36.10722517
0.322	115.4550153	-35.77760819
0.323	115.3054195	-35.44616272
0.324	115.1494971	-35.11290469
0.325	114.9872803	-34.77785004
0.326	114.8188016	-34.4410147
0.327	114.6440933	-34.10241461
0.328	114.4631878	-33.7620657
0.329	114.2761174	-33.41998391
0.33	114.0829147	-33.07618518
0.331	113.8836119	-32.73068545
0.332	113.6782414	-32.38350066
0.333	113.4668358	-32.03464676
0.334	113.2494273	-31.68413969
0.335	113.0260485	-31.33199539
0.336	112.7967316	-30.97822983
0.337	112.5615092	-30.62285894
0.338	112.3204137	-30.26589868
0.339	112.0734775	-29.90736499
0.34	111.8207331	-29.54727384
0.341	111.5622129	-29.18564118
0.342	111.2979494	-28.82248296
0.343	111.0279749	-28.45781514
0.344	110.7523221	-28.09165368
0.345	110.4710232	-27.72401454
0.346	110.1841109	-27.35491368
0.347	109.8916176	-26.98436706
0.348	109.5935758	-26.61239066
0.349	109.2900179	-26.23900042
0.35	108.9809765	-25.86421232
0.351	108.666484	-25.48804233
0.352	108.3465729	-25.11050642
0.353	108.0212758	-24.73162054
0.354	107.6906252	-24.35140069
0.355	107.3546535	-23.96986282
0.356	107.0133933	-23.58702291
0.357	106.6668771	-23.20289694
0.358	106.3151375	-22.81750087
0.359	105.9582069	-22.4308507
0.36	105.5961179	-22.04296239
0.361	105.2289031	-21.65385192
0.362	104.8565949	-21.26353527
0.363	104.479226	-20.87202843
0.364	104.0968289	-20.47934737
0.365	103.7094361	-20.08550808
0.366	103.3170803	-19.69052655
0.367	102.9197939	-19.29441875
0.368	102.5176095	-18.89720067
0.369	102.1105598	-18.4988883
0.37	101.6986773	-18.09949762
0.371	101.2819945	-17.69904463
0.372	100.8605442	-17.29754532
0.373	100.4343587	-16.89501567
0.374	100.0034709	-16.49147167
0.375	99.56791318	-16.08692933
0.376	99.12771823	-15.68140462
0.377	98.68291865	-15.27491355
0.378	98.23354704	-14.8674721
0.379	97.77963602	-14.45909628
0.38	97.32121821	-14.04980208
0.381	96.85832623	-13.6396055
0.382	96.3909927	-13.22852253
0.383	95.91925027	-12.81656918
0.384	95.44313156	-12.40376144
0.385	94.96266921	-11.99011531
0.386	94.47789585	-11.57564679
0.387	93.98884415	-11.16037189
0.388	93.49554674	-10.74430661
0.389	92.99803628	-10.32746694
0.39	92.49634542	-9.9098689
0.391	91.99050683	-9.491528485
0.392	91.48055316	-9.072461701
0.393	90.96651709	-8.652684555
0.394	90.44843128	-8.232213052
0.395	89.92632841	-7.811063197
0.396	89.40024115	-7.389251
0.397	88.87020219	-6.966792466
0.398	88.33624421	-6.543703605
0.399	87.79839989	-6.120000425
0.4	87.25670193	-5.695698936
0.401	86.71118302	-5.270815146
0.402	86.16187585	-4.845365068
0.403	85.60881314	-4.41936471
0.404	85.05202757	-3.992830085
0.405	84.49155187	-3.565777204
0.406	83.92741873	-3.13822208
0.407	83.35966088	-2.710180725
0.408	82.78831102	-2.281669151
0.409	82.21340188	-1.852703374
0.41	81.63496618	-1.423299405
0.411	81.05303664	-0.993473259
0.412	80.46764599	-0.563240952
0.413	79.87882697	-0.132618497
0.414	79.2866123	0.29837809
0.415	78.69103473	0.729732793
0.416	78.092127	1.161429597
0.417	77.48992184	1.593452485
0.418	76.88445201	2.025785442
0.419	76.27575025	2.45841245
0.42	75.66384931	2.891317492
0.421	75.04878194	3.324484552
0.422	74.43058091	3.757897612
0.423	73.80927898	4.191540654
0.424	73.18490889	4.625397661
0.425	72.55750343	5.059452614
0.426	71.92709535	5.493689495
0.427	71.29371743	5.928092287
0.428	70.65740244	6.36264497
0.429	70.01818315	6.797331527
0.43	69.37609233	7.232135937
0.431	68.73116278	7.667042183
0.432	68.08342728	8.102034246
0.433	67.43291859	8.537096107
0.434	66.77966952	8.972211746
0.435	66.12371286	9.407365145
0.436	65.46508139	9.842540284
0.437	64.8038079	10.27772114
0.438	64.1399252	10.71289171
0.439	63.47346608	11.14803595
0.44	62.80446335	11.58313786
0.441	62.1329498	12.01818142
0.442	61.45895824	12.4531506
0.443	60.78252148	12.88802939
0.444	60.10367233	13.32280176
0.445	59.42244359	13.75745171
0.446	58.73886809	14.1919632
0.447	58.05297863	14.62632023
0.448	57.36480804	15.06050677
0.449	56.67438912	15.49450681
0.45	55.98175471	15.92830433
0.451	55.28693763	16.3618833
0.452	54.5899707	16.79522771
0.453	53.89088675	17.22832155
0.454	53.1897186	17.6611488
0.455	52.48649909	18.09369343
0.456	51.78126104	18.52593944
0.457	51.0740373	18.95787081
0.458	50.3648607	19.38947151
0.459	49.65376407	19.82072553
0.46	48.94078026	20.25161687
0.461	48.2259421	20.6821295
0.462	47.50928243	21.1122474
0.463	46.7908341	21.54195456
0.464	46.07062996	21.97123498
0.465	45.34870285	22.40007262
0.466	44.62508561	22.82845149
0.467	43.8998111	23.25635556
0.468	43.17291218	23.68376883
0.469	42.44442168	24.11067528
0.47	41.71437247	24.5370589
0.471	40.98279739	24.96290367
0.472	40.24972932	25.38819359
0.473	39.51520109	25.81291265
0.474	38.77924558	26.23704483
0.475	38.04189564	26.66057413
0.476	37.30318413	27.08348453
0.477	36.56314392	27.50576003
0.478	35.82180786	27.92738462
0.479	35.07920883	28.3483423
0.48	34.33537969	28.76861704
0.481	33.5903533	29.18819286
0.482	32.84416254	29.60705374
0.483	32.09684026	30.02518367
0.484	31.34841935	30.44256666
0.485	30.59893267	30.8591867
0.486	29.8484131	31.27502779
0.487	29.0968935	31.69007391
0.488	28.34440675	32.10430908
0.489	27.59098573	32.51771729
0.49	26.8366633	32.93028254
0.491	26.08147235	33.34198882
0.492	25.32544574	33.75282015
0.493	24.56861637	34.16276052
0.494	23.8110171	34.57179393
0.495	23.05268081	34.97990439
0.496	22.29364039	35.38707591
0.497	21.53392871	35.79329247
0.498	20.77357865	36.1985381
0.499	20.01262309	36.6027968
0.5	19.25109493	37.00605258
0.501	18.48902702	37.40828943
0.502	17.72645227	37.80949138
0.503	16.96340355	38.20964244
0.504	16.19991374	38.6087266
0.505	15.43601573	39.00672789
0.506	14.6717424	39.40363032
0.507	13.90712664	39.7994179
0.508	13.14220133	40.19407464
0.509	12.37699936	40.58758457
0.51	11.6115536	40.97993169
0.511	10.84589695	41.37110003
0.512	10.08006229	41.7610736
0.513	9.314082511	42.14983642
0.514	8.547990491	42.53737252
0.515	7.781819119	42.92366591
0.516	7.01560128	43.30870062
0.517	6.24936986	43.69246067
0.518	5.483157746	44.07493008
0.519	4.716997822	44.45609289
0.52	3.950922974	44.83593311
0.521	3.184966089	45.21443479
0.522	2.419160052	45.59158193
0.523	1.653537749	45.96735859
0.524	0.888132063	46.34174878
0.525	0.122975882	46.71473654
0.526	-0.641897911	47.08630591
0.527	-1.40645643	47.45644092
0.528	-2.170666792	47.8251256
0.529	-2.934496112	48.192344
0.53	-3.697911507	48.55808015
0.531	-4.460880093	48.92231809
0.532	-5.223368986	49.28504187
0.533	-5.985345306	49.64623552
0.534	-6.746776168	50.0058831
0.535	-7.507628692	50.36396864
0.536	-8.267869997	50.72047619
0.537	-9.027467201	51.07538981
0.538	-9.786387424	51.42869354
0.539	-10.54459779	51.78037142
0.54	-11.30206541	52.13040752
0.541	-12.05875742	52.47878589
0.542	-12.81464093	52.82549058
0.543	-13.56968307	53.17050565
0.544	-14.32385096	53.51381516
0.545	-15.07711173	53.85540316
0.546	-15.8294325	54.19525372
0.547	-16.5807804	54.5333509
0.548	-17.33112255	54.86967876
0.549	-18.08042609	55.20422136
0.55	-18.82865814	55.53696278
0.551	-19.57578582	55.86788709
0.552	-20.32177628	56.19697835
0.553	-21.06659664	56.52422063
0.554	-21.81021404	56.84959801
0.555	-22.5525956	57.17309456
0.556	-23.29370847	57.49469436
0.557	-24.03351978	57.81438149
0.558	-24.77199666	58.13214002
0.559	-25.50910626	58.44795404
0.56	-26.24481571	58.76180762
0.561	-26.97909216	59.07368487
0.562	-27.71190273	59.38356985
0.563	-28.44321459	59.69144666
0.564	-29.17299487	59.99729939
0.565	-29.90121071	60.30111213
0.566	-30.62782927	60.60286897
0.567	-31.35281769	60.90255401
0.568	-32.07614312	61.20015134
0.569	-32.79777272	61.49564506
0.57	-33.51767362	61.78901927
0.571	-34.235813	62.08025808
0.572	-34.952158	62.36934559
0.573	-35.66667578	62.6562659
0.574	-36.3793335	62.94100312
0.575	-37.09009832	63.22354137
0.576	-37.7989374	63.50386474
0.577	-38.5058179	63.78195736
0.578	-39.21070699	64.05780334
0.579	-39.91357184	64.3313868
0.58	-40.61437961	64.60269185
0.581	-41.31309748	64.87170262
0.582	-42.00969261	65.13840323
0.583	-42.70413218	65.4027778
0.584	-43.39638337	65.66481047
0.585	-44.08641335	65.92448535
0.586	-44.7741893	66.18178659
0.587	-45.45967841	66.4366983
0.588	-46.14284785	66.68920464
0.589	-46.82366482	66.93928973
0.59	-47.50209649	67.18693772
0.591	-48.17811007	67.43213274
0.592	-48.85167273	67.67485894
0.593	-49.52275168	67.91510047
0.594	-50.19131411	68.15284146
0.595	-50.85732721	68.38806608
0.596	-51.52075819	68.62075847
0.597	-52.18157425	68.85090278
0.598	-52.83974259	69.07848318
0.599	-53.49523043	69.30348382
0.6	-54.14800496	69.52588886
0.601	-54.7980334	69.74568246
0.602	-55.44528297	69.9628488
0.603	-56.08972087	70.17737202
0.604	-56.73131434	70.38923632
0.605	-57.37003058	70.59842585
0.606	-58.00583682	70.80492479
0.607	-58.6387003	71.00871731
0.608	-59.26858823	71.20978761
0.609	-59.89546784	71.40811985
0.61	-60.51930638	71.60369822
0.611	-61.14007108	71.7965069
0.612	-61.75772917	71.98653009
0.613	-62.37224789	72.17375197
0.614	-62.9835945	72.35815674
0.615	-63.59173623	72.53972859
0.616	-64.19664034	72.71845172
0.617	-64.79827408	72.89431032
0.618	-65.3966047	73.06728861
0.619	-65.99159947	73.23737079
0.62	-66.58322564	73.40454106
0.621	-67.17145047	73.56878363
0.622	-67.75624123	73.73008272
0.623	-68.3375652	73.88842254
0.624	-68.91538964	74.04378731
0.625	-69.48968183	74.19616124
0.626	-70.06040905	74.34552857
0.627	-70.62753858	74.49187351
0.628	-71.1910377	74.6351803
0.629	-71.75087371	74.77543316
0.63	-72.30701388	74.91261633
0.631	-72.85942552	75.04671404
0.632	-73.40807593	75.17771053
0.633	-73.9529324	75.30559004
0.634	-74.49396223	75.43033682
0.635	-75.03113274	75.5519351
0.636	-75.56441124	75.67036915
0.637	-76.09376503	75.78562321
0.638	-76.61916144	75.89768153
0.639	-77.14056778	76.00652838
0.64	-77.65795138	76.11214801
0.641	-78.17127956	76.21452468
0.642	-78.68051967	76.31364267
0.643	-79.18563902	76.40948623
0.644	-79.68660496	76.50203964
0.645	-80.18338483	76.59128717
0.646	-80.67594597	76.67721311
0.647	-81.16425573	76.75980172
0.648	-81.64828147	76.83903729
0.649	-82.12799053	76.91490411
0.65	-82.60335029	76.98738646
0.651	-83.07432809	77.05646864
0.652	-83.54089132	77.12213493
0.653	-84.00300733	77.18436964
0.654	-84.46064351	77.24315707
0.655	-84.91376723	77.29848151
0.656	-85.36234587	77.35032727
0.657	-85.80634682	77.39867867
0.658	-86.24573748	77.44352001
0.659	-86.68048522	77.4848356
0.66	-87.11055746	77.52260977
0.661	-87.53592158	77.55682684
0.662	-87.95654501	77.58747112
0.663	-88.37239515	77.61452695
0.664	-88.7834394	77.63797866
0.665	-89.1896452	77.65781057
0.666	-89.59097996	77.67400703
0.667	-89.98741111	77.68655237
0.668	-90.37890608	77.69543093
0.669	-90.76543231	77.70062706
0.67	-91.14695722	77.70212512
0.671	-91.52344828	77.69990944
0.672	-91.89487291	77.69396439
0.673	-92.26119859	77.68427432
0.674	-92.62239275	77.67082359
0.675	-92.97842287	77.65359657
0.676	-93.32925641	77.63257763
0.677	-93.67486084	77.60775114
0.678	-94.01520363	77.57910146
0.679	-94.35025226	77.54661298
0.68	-94.67997421	77.51027009
0.681	-95.00433697	77.47005715
0.682	-95.32330804	77.42595856
0.683	-95.6368549	77.37795872
0.684	-95.94494507	77.32604201
0.685	-96.24754605	77.27019283
0.686	-96.54462535	77.21039558
0.687	-96.83615048	77.14663467
0.688	-97.12208896	77.0788945
0.689	-97.40240832	77.00715948
0.69	-97.6770761	76.93141404
0.691	-97.94605982	76.85164258
0.692	-98.20932702	76.76782952
0.693	-98.46684525	76.6799593
0.694	-98.71858206	76.58801634
0.695	-98.964505	76.49198507
0.696	-99.20458163	76.39184992
0.697	-99.43877952	76.28759534
0.698	-99.66706623	76.17920577
0.699	-99.88940934	76.06666565
0.7	-100.1057764	75.94995943
0.701	-100.3161351	75.82907156
0.702	-100.5204529	75.70398651
0.703	-100.7186975	75.57468872
0.704	-100.9108364	75.44116267
0.705	-101.0968372	75.30339282
0.706	-101.2766677	75.16136364
0.707	-101.4502953	75.0150596
0.708	-101.6176877	74.86446519
0.709	-101.7788125	74.70956489
0.71	-101.9336374	74.55034317
0.711	-102.08213	74.38678454
0.712	-102.2242579	74.21887347
0.713	-102.3599888	74.04659448
0.714	-102.4892904	73.86993205
0.715	-102.6121303	73.6888707
0.716	-102.7284761	73.50339493
0.717	-102.8382956	73.31348925
0.718	-102.9415564	73.11913818
0.719	-103.0382261	72.92032624
0.72	-103.1282726	72.71703794
0.721	-103.2116634	72.50925783
0.722	-103.2883663	72.29697042
0.723	-103.358349	72.08016025
0.724	-103.4215791	71.85881186
0.725	-103.4780245	71.63290979
0.726	-103.5276528	71.40243859
0.727	-103.5704317	71.16738281
0.728	-103.606329	70.927727
0.729	-103.6353124	70.68345572
0.73	-103.6573498	70.43455354
0.731	-103.6724087	70.18100501
0.732	-103.680457	69.92279471
0.733	-103.6814624	69.65990721
0.734	-103.6753927	69.39232709
0.735	-103.6622158	69.12003893
0.736	-103.6418993	68.84302731
0.737	-103.614411	68.56127683
0.738	-103.5797188	68.27477209
0.739	-103.5377904	67.98349767
0.74	-103.4885937	67.68743818
0.741	-103.4320964	67.38657823
0.742	-103.3682664	67.08090242
0.743	-103.2970715	66.77039538
0.744	-103.2184796	66.45504172
0.745	-103.1324584	66.13482606
0.746	-103.0389758	65.80973302
0.747	-102.9379997	65.47974725
0.748	-102.8294979	65.14485337
0.749	-102.7134383	64.80503603
0.75	-102.5897888	64.46027987
0.751	-102.4585172	64.11056953
0.752	-102.3195914	63.75588967
0.753	-102.1729792	63.39622495
0.754	-102.0186487	63.03156002
0.755	-101.8565677	62.66187955
0.756	-101.6867041	62.28716821
0.757	-101.5090258	61.90741068
0.758	-101.3235007	61.52259162
0.759	-101.1300968	61.13269573
0.76	-100.9287821	60.73770769
0.761	-100.7195243	60.33761218
0.762	-100.5022916	59.93239391
0.763	-100.2770518	59.52203758
0.764	-100.0437729	59.10652789
0.765	-99.80242295	58.68584954
0.766	-99.55296982	58.25998725
0.767	-99.29538154	57.82892574
0.768	-99.02962609	57.39264973
0.769	-98.75567147	56.95114395
0.77	-98.47348569	56.50439312
0.771	-98.18303676	56.05238198
0.772	-97.88429269	55.59509528
0.773	-97.57722151	55.13251775
0.774	-97.26179126	54.66463414
0.775	-96.93796997	54.19142921
0.776	-96.60572569	53.71288771
0.777	-96.26502647	53.22899441
0.778	-95.91584038	52.73973408
0.779	-95.55813549	52.24509148
0.78	-95.19187986	51.74505139
0.781	-94.81704159	51.2395986
0.782	-94.43358877	50.72871788
0.783	-94.04148948	50.21239403
0.784	-93.64071185	49.69061185
0.785	-93.23122398	49.16335613
0.786	-92.81299399	48.63061167
0.787	-92.38599	48.09236329
0.788	-91.95018017	47.5485958
0.789	-91.50553262	46.99929401
0.79	-91.0520155	46.44444276
0.791	-90.58959699	45.88402686
0.792	-90.11824523	45.31803115
0.793	-89.63792841	44.74644047
0.794	-89.14861471	44.16923966
0.795	-88.65027231	43.58641357
0.796	-88.14286941	42.99794704
0.797	-87.62637422	42.40382494
0.798	-87.10075495	41.80403212
0.799	-86.56597981	41.19855346
0.8	-86.02201704	40.58737382
0.801	-85.46883486	39.97047808
0.802	-84.90640153	39.34785112
0.803	-84.3346853	38.71947782
0.804	-83.75365442	38.08534308
0.805	-83.16327716	37.4454318
0.806	-82.56352179	36.79972886
0.807	-81.95435661	36.14821919
0.808	-81.3357499	35.49088768
0.809	-80.70766995	34.82771926
0.81	-80.07008509	34.15869884
0.811	-79.42296362	33.48381135
0.812	-78.76627387	32.80304173
0.813	-78.09998416	32.1163749
0.814	-77.42406285	31.4237958
0.815	-76.73847827	30.7252894
0.816	-76.04319879	30.02084062
0.817	-75.33819277	29.31043443
0.818	-74.62342859	28.5940558
0.819	-73.89887461	27.87168968
0.82	-73.16449925	27.14332104
0.821	-72.42027089	26.40893488
0.822	-71.66615793	25.66851615
0.823	-70.90212881	24.92204987
0.824	-70.12815194	24.169521
0.825	-69.34419574	23.41091455
0.826	-68.55022868	22.64621553
0.827	-67.74621918	21.87540894
0.828	-66.93213572	21.0984798
0.829	-66.10794676	20.31541311
0.83	-65.27362077	19.52619391
0.831	-64.42912623	18.73080723
0.832	-63.57443165	17.92923809
0.833	-62.70950553	17.12147154
0.834	-61.83431636	16.30749261
0.835	-60.94883268	15.48728637
0.836	-60.05302301	14.66083787
0.837	-59.14685588	13.82813216
0.838	-58.23029985	12.98915431
0.839	-57.30332346	12.14388939
0.84	-56.36589529	11.29232248
0.841	-55.4179839	10.43443867
0.842	-54.45955787	9.570223031
0.843	-53.4905858	8.699660665
0.844	-52.51103629	7.822736669
0.845	-51.52087794	6.939436145
0.846	-50.52007937	6.049744205
0.847	-49.5086092	5.15364596
0.848	-48.48643609	4.251126533
0.849	-47.45352866	3.342171049
0.85	-46.40985557	2.426764638
0.851	-45.35538549	1.504892437
0.852	-44.29008709	0.576539589
0.853	-43.21392905	-0.358308759
0.854	-42.12688006	-1.299667454
0.855	-41.02890883	-2.247551336
0.856	-39.91998406	-3.201975241
0.857	-38.80007448	-4.162953999
0.858	-37.6691488	-5.130502434
0.859	-36.52717578	-6.104635366
0.86	-35.37412416	-7.085367607
0.861	-34.20996268	-8.072713964
0.862	-33.03466014	-9.066689239
0.863	-31.84818529	-10.06730823
0.864	-30.65050692	-11.07458572
0.865	-29.44159383	-12.0885365
0.866	-28.22141483	-13.10917535
0.867	-26.98993873	-14.13651705
0.868	-25.74713435	-15.17057635
0.869	-24.49297053	-16.21136802
0.87	-23.22741611	-17.25890681
0.871	-21.95043994	-18.31320749
0.872	-20.6620109	-19.37428478
0.873	-19.36209785	-20.44215343
0.874	-18.05066967	-21.51682817
0.875	-16.72769526	-22.59832373
0.876	-15.39314352	-23.68665484
0.877	-14.04698337	-24.78183619
0.878	-12.68918372	-25.88388251
0.879	-11.31971351	-26.9928085
0.88	-9.938541682	-28.10862885
0.881	-8.545637189	-29.23135825
0.882	-7.140968994	-30.3610114
0.883	-5.724506069	-31.49760297
0.884	-4.296217398	-32.64114764
0.885	-2.856071972	-33.79166007
0.886	-1.404038797	-34.94915492
0.887	0.059913116	-36.11364685
0.888	1.535814742	-37.28515052
0.889	3.023697048	-38.46368055
0.89	4.523590988	-39.6492516
0.891	6.035527509	-40.8418783
0.892	7.559537547	-42.04157526
0.893	9.095652025	-43.24835711
0.894	10.64390186	-44.46223847
0.895	12.20431795	-45.68323393
0.896	13.7769312	-46.9113581
0.897	15.36177248	-48.14662559
0.898	16.95887267	-49.38905096
0.899	18.56826263	-50.63864882
0.9	20.18997321	-51.89543373
0.901	21.82403526	-53.15942027
0.902	23.4704796	-54.430623
0.903	25.12933706	-55.70905647
0.904	26.80063844	-56.99473525
0.905	28.48441454	-58.28767387
0.906	30.18069615	-59.58788689
0.907	31.88951405	-60.89538882
0.908	33.610899	-62.21019419
0.909	35.34488176	-63.53231754
0.91	37.09149308	-64.86177337
0.911	38.85076368	-66.19857619
0.912	40.62272429	-67.5427405
0.913	42.40740563	-68.8942808
0.914	44.20483839	-70.25321158
0.915	46.01505327	-71.61954731
0.916	47.83808094	-72.99330249
0.917	49.67395207	-74.37449157
0.918	51.52269733	-75.76312903
0.919	53.38434735	-77.15922932
0.92	55.25893278	-78.56280688
0.921	57.14648423	-79.97387617
0.922	59.04703232	-81.39245163
0.923	60.96060765	-82.81854768
0.924	62.88724082	-84.25217875
0.925	64.8269624	-85.69335926
0.926	66.77980296	-87.14210362
0.927	68.74579306	-88.59842624
0.928	70.72496324	-90.06234152
0.929	72.71734404	-91.53386384
0.93	74.72296598	-93.01300761
0.931	76.74185957	-94.49978719
0.932	78.77405532	-95.99421696
0.933	80.81958372	-97.49631129
0.934	82.87847523	-99.00608454
0.935	84.95076033	-100.5235511
0.936	87.03646948	-102.0487252
0.937	89.1356331	-103.5816213
0.938	91.24828165	-105.1222537
0.939	93.37444553	-106.6706367
0.94	95.51415516	-108.2267846
0.941	97.66744093	-109.7907118
0.942	99.83433323	-111.3624326
0.943	102.0148624	-112.9419612
0.944	104.2090589	-114.5293119
0.945	106.416953	-116.1244992
0.946	108.638575	-117.7275371
0.947	110.8739553	-119.33844
0.948	113.1231242	-120.9572222
0.949	115.386112	-122.5838979
0.95	117.662949	-124.2184814
0.951	119.9536654	-125.8609869
0.952	122.2582916	-127.5114287
0.953	124.5768578	-129.169821
0.954	126.9093942	-130.8361779
0.955	129.2559311	-132.5105139
0.956	131.6164986	-134.1928429
0.957	133.9911271	-135.8831794
0.958	136.3798466	-137.5815374
0.959	138.7826874	-139.2879311
0.96	141.1996796	-141.0023748
0.961	143.6308535	-142.7248825
0.962	146.0762391	-144.4554686
0.963	148.5358665	-146.1941471
0.964	151.009766	-147.9409322
0.965	153.4979676	-149.6958381
0.966	156.0005014	-151.4588788
0.967	158.5173975	-153.2300686
0.968	161.048686	-155.0094216
0.969	163.5943969	-156.7969518
0.97	166.1545603	-158.5926734
0.971	168.7292062	-160.3966006
0.972	171.3183646	-162.2087473
0.973	173.9220656	-164.0291278
0.974	176.5403392	-165.857756
0.975	179.1732153	-167.6946461
0.976	181.8207239	-169.5398121
0.977	184.4828949	-171.3932682
0.978	187.1597584	-173.2550283
0.979	189.8513443	-175.1251065
0.98	192.5576824	-177.0035169
0.981	195.2788027	-178.8902735
0.982	198.0147351	-180.7853903
0.983	200.7655095	-182.6888814
0.984	203.5311557	-184.6007607
0.985	206.3117037	-186.5210423
0.986	209.1071831	-188.4497402
0.987	211.917624	-190.3868683
0.988	214.7430561	-192.3324407
0.989	217.5835092	-194.2864714
0.99	220.4390131	-196.2489742
0.991	223.3095977	-198.2199633
0.992	226.1952925	-200.1994524
0.993	229.0961275	-202.1874556
0.994	232.0121324	-204.1839869
0.995	234.9433369	-206.1890601
0.996	237.8897707	-208.2026892
0.997	240.8514635	-210.2248881
0.998	243.828445	-212.2556707
0.999	246.8207449	-214.295051
1	249.8283929	-216.3430428


==> Oscillator_Ensemble/ensemble.dat <==
7	3	6.78947368421053	3	6.57894736842105	3	6.36842105263158	3	6.15789473684211	3	5.94736842105263	3	5.73684210526316	3	5.52631578947368	3	5.31578947368421	3	5.10526315789474	3	4.89473684210526	3	4.68421052631579	3	4.47368421052632	3	4.26315789473684	3	4.05263157894737	3	3.84210526315789	3	3.63157894736842	3	3.42105263157895	3	3.21052631578947	3	3	3
7.36199845083328	-0.336586285379392	7.15014236881777	-0.327123041497142	6.93827463874229	-0.318105011098585	6.72639596284266	-0.309532208006318	6.51450704337062	-0.301404645057985	6.30260858259259	-0.293722334106268	6.09070128278833	-0.286485286018865	5.87878584624967	-0.279693510678478	5.6668629752792	-0.273347016982795	5.45493337218899	-0.267445812844489	5.24299773929928	-0.261989905191195	5.0310567789372	-0.256979299965513	4.81911119343545	-0.252414002124995	4.60716168513104	-0.248294015642141	4.39520895636394	-0.244619343504401	4.18325370947587	-0.241389987714161	3.97129664680891	-0.238605949288761	3.75933847070426	-0.236267228260477	3.54737988350093	-0.234373823676542	3.33542158753446	-0.232925733599139
7.59210110098747	-3.33869382011535	7.38233628555177	-3.31946024480898	7.17252438283435	-3.30111604815258	6.96266820320061	-3.28366134158853	6.75277055727269	-3.26709622867192	6.54283425590872	-3.25142080506998	6.33286211018209	-3.23663515856159	6.12285693136065	-3.22273936903675	5.91282153088603	-3.20973350849621	5.7027587203528	-3.19761764105104	5.4926713114878	-3.18639182292238	5.28256211612931	-3.17605610244115	5.07243394620635	-3.16661052004779	4.86228961371792	-3.15805510829219	4.65213193071218	-3.15038989183351	4.44196370926579	-3.14361488744017	4.23178776146305	-3.13773010398981	4.02160689937526	-3.13273554246937	3.81142393503986	-3.12863119597518	3.60124168043972	-3.12541704971313
7.70015829320506	-6.02095435943467	7.49556342331581	-5.99180605938127	7.29086179936962	-5.96398322566234	7.08605973029221	-5.93748623664031	6.88116352631542	-5.91231544407846	6.67617949887219	-5.88847117313649	6.47111396049148	-5.8659537223665	6.26597322469324	-5.84476336370936	6.06076360588332	-5.82490034249151	5.85549141924839	-5.80636487742217	5.65016298065086	-5.78915716059082	5.44478460652374	-5.77327735746528	5.23936261376557	-5.75872560689003	5.03390331963532	-5.745502021085	4.82841304164723	-5.73360668564472	4.62289809746574	-5.7230396595379	4.41736480480034	-5.71380097510743	4.21181948130049	-5.70589063807067	4.00626844445048	-5.69930862752029	3.80071801146435	-5.69405489592539
7.69572896021805	-8.3978077124153	7.49905426349	-8.35874977333289	7.30218886320888	-8.32143898580073	7.10514392016199	-8.28587625049095	6.90793059928006	-8.25206240517885	6.71056006930559	-8.21999822472432	6.51304350246129	-8.18968442105475	6.31539207411837	-8.16112164314981	6.11761696246475	-8.13431047702779	5.91972934817324	-8.10925144573363	5.72174041406968	-8.08594500932869	5.52366134480098	-8.06439156488211	5.3255033265032	-8.04459144646392	5.12727754646961	-8.02654492513977	4.92899519281858	-8.01025220896741	4.73066745416171	-7.99571344299477	4.53230551927175	-7.98292870925975	4.33392057675064	-7.97189802679175	4.1355238146975	-7.96262135161472	3.93712642037671	-7.95509857675209
7.58807889984713	-10.4834900103409	7.40175996951001	-10.4346642108772	7.21514239663388	-10.3879871985993	7.02824349055582	-10.3434607372615	6.841080570755	-10.3010864682669	6.65367096604511	-10.2608659106099	6.46603201376656	-10.2228004608245	6.27818105897832	-10.1868913929373	6.09013545364952	-10.1531398584258	5.90191255585089	-10.1215468861818	5.7135297289459	-10.0921133824798	5.52500434078184	-10.0648401309506	5.33635376288074	-10.0397277925602	5.14759536963017	-10.016776905593	4.95874653747401	-9.99598788564169	4.76982464410316	-9.97736102560044	4.58084706764629	-9.96089649566455	4.39183118586054	-9.94659434333459	4.2027943753224	-9.93445449342583	4.01375401061855	-9.92447674808272
7.38618077357633	-12.2920254319776	7.21235227011843	-12.2336978929763	7.03809380556878	-12.1778957316364	6.86343006051349	-12.1246219990682	6.68838573660192	-12.073879536132	6.51298555487793	-12.0256709732966	6.33725425411018	-11.9799987305092	6.16121658912155	-11.9368650170788	5.98489732911784	-11.8962718315718	5.80832125601578	-11.8582209617205	5.63151316277052	-11.8227139843445	5.45449785170252	-11.789752265284	5.27730013282426	-11.7593369593472	5.09994482216645	-11.731469010269	4.92245674010418	-11.7061491506832	4.74486070968294	-11.6833779021074	4.56718155494462	-11.6631555749403	4.38944409925359	-11.6454822684718	4.21167316362297	-11.630357870906	4.0338935650412	-11.6177820593968
7.09872163592407	-13.837236883869	6.93923088712844	-13.7697861413847	6.77915637514218	-13.7052079514706	6.61853128516758	-13.6435071574211	6.45738884145017	-13.5846882710086	6.29576230420093	-13.5287554721759	6.13368496651614	-13.4757126087558	5.97119015129508	-13.4255631962179	5.80831120815576	-13.3783104174424	5.645081510349	-13.3339571225225	5.48153445167116	-13.2925058285926	5.31770344337548	-13.2539587196849	5.15362191108265	-13.2183176466136	4.98932329169053	-13.1855841268854	4.82484103028335	-13.1557593446389	4.66020857704077	-13.1288441506099	4.49545938414683	-13.1048390621254	4.3306269026991	-13.0837442631244	4.16574457961834	-13.0655596042059	4.00084585455881	-13.0502846027052
6.7340999608437	-15.1327307393886	6.59052044673372	-15.0566362411302	6.44618203641101	-14.9837282831763	6.30112745034181	-14.9140140824887	6.15539947556939	-14.847500365349	6.00904096049225	-14.7841933667576	5.86209480963691	-14.7240988298873	5.71460397842603	-14.6672220055887	5.56661146794212	-14.6135676519492	5.41816031968763	-14.5631400339055	5.26929361034175	-14.5159429229094	5.12005444651456	-14.4719795966457	4.97048595949897	-14.4312528388051	4.82063130002107	-14.3937649389095	4.67053363298929	-14.3595176921901	4.52023613224305	-14.3285123995201	4.36978197530129	-14.3007498673995	4.21921433811145	-14.2762304079943	4.06857638979949	-14.2549538392279	3.91791128742136	-14.2369194849268
6.3004256985382	-16.1918884438212	6.17407040001111	-16.1077194714051	6.04676112215831	-16.0270146407114	5.91855103713022	-15.9497841957566	5.78949342357471	-15.8760376887928	5.65964165832669	-15.8057839792254	5.52904920808684	-15.7390312326277	5.39776962109075	-15.6757869198497	5.26585651876927	-15.6160578162232	5.13336358740133	-15.5598500008617	5.00034456976025	-15.5071688560563	4.86685325675446	-15.4580190667672	4.732943479064	-15.4124046202108	4.59866909877346	-15.3703288055425	4.46408400100273	-15.3317942136355	4.3292420855366	-15.296802736955	4.19419725845399	-15.2653555695287	4.05900342375831	-15.2374532070123	3.92371447500962	-15.2130954468517	3.78838428695983	-15.1922813885401
5.80552407974579	-17.0278675410113	5.69745869259738	-16.9362725509903	5.58822587466557	-16.8483802648477	5.47789004227082	-16.7642046734461	5.36651577368424	-16.6837588293525	5.25416779655486	-16.6070548450095	5.14091097531674	-16.5341038910661	5.02681029857771	-16.4649161948702	4.91193086649186	-16.3995010391209	4.79633787811773	-16.3378667606826	4.68009661876416	-16.2800207495599	4.56327244732577	-16.2259694480343	4.44593078361024	-16.1757183499613	4.32813709565911	-16.1292720002302	4.20995688706422	-16.0866339943847	4.09145568428198	-16.0478069784052	3.97269902394705	-16.0127926486526	3.85375244018778	-15.9815917519743	3.73468145194527	-15.9542040859704	3.61555155029797	-15.9306284994229
5.25694105513722	-17.6536069136589	5.16799706155625	-17.5553032942199	5.07765557383956	-17.460899768619	4.98599291304577	-17.3704148546051	4.89308563660185	-17.2838658366932	4.79901052004874	-17.2012687632239	4.70384453875122	-17.1226384436794	4.60766484957537	-17.0479884462574	4.51054877253724	-16.9773310957021	4.41257377242597	-16.9106774713931	4.31381744040535	-16.8480374056937	4.21435747559678	-16.7894194825563	4.1142716666476	-16.7348310363877	4.01363787328805	-16.6842781511728	3.91253400788041	-16.6377656598575	3.81103801696402	-16.5952971439902	3.70922786279944	-16.5568749336234	3.60718150491543	-16.5225001074731	3.50497688166231	-16.4921724933382	3.40269189177505	-16.465890668778
4.66194244030379	-18.0818163987972	4.59273003766596	-17.9775806359807	4.52187537166393	-17.8773995457501	4.44946719040647	-17.781297006316	4.37559457543975	-17.6892953169372	4.3003469161328	-17.6014151933882	4.22381388400249	-17.5176757638207	4.14608540698409	-17.4380945650207	4.06725164365326	-17.3626875390609	3.98740295740517	-17.2914690303495	3.90662989059691	-17.2244517830765	3.82502313865889	-17.1616469390567	3.74267352418123	-17.1030640359707	3.65967197098106	-17.0487110060043	3.57610947815647	-16.9985941748852	3.49207709413339	-16.9527182613192	3.40766589071088	-16.9110863768239	3.32296693711106	-16.8737000259604	3.23807127403943	-16.8405591069647	3.15306988776158	-16.8116619127749
4.027511265016	-18.3249611221554	3.97843212880261	-18.2156193783908	3.92745328564065	-18.1104429036873	3.87467628997266	-18.0094618166416	3.82020315330853	-17.9127042586437	3.76413630930235	-17.8201963871339	3.70657857873187	-17.7319623694443	3.64763313439002	-17.6480243772253	3.58740346589798	-17.5684025814591	3.52599334444911	-17.4931151480607	3.4635067874934	-17.4221782340676	3.40004802337187	-17.3556059844195	3.3357214559104	-17.2934105293274	3.27063162898248	-17.2356019822338	3.20488319105052	-17.182188438364	3.13858085969517	-17.1331759738677	3.07182938614204	-17.0885686455529	3.00473351979564	-17.0483684912102	2.93739797278978	-17.0125755305279	2.86992738456407	-16.9811877665976
3.36035667368223	-18.3952752901976	3.33161655319334	-18.2816943889665	3.30070874184074	-18.1723446421035	3.26774783337159	-18.0672633272904	3.23284903288812	-17.9664852930858	3.19612811039119	-17.8700429491941	3.15770135417245	-17.7779662575724	3.11768552406943	-17.6902827243796	3.07619780459846	-17.6070173927696	3.03335575797992	-17.5281928365293	2.98927727707074	-17.4538291545646	2.94408053821871	-17.383943966234	2.89788395405348	-17.3185524075325	2.85080612622896	-17.2576671281253	2.80296579813189	-17.201298289233	2.75448180757153	-17.1494535623673	2.70547303946496	-17.1021381289187	2.65605837853314	-17.059354680595	2.60635666202214	-17.0211034207103	2.5564866324647	-16.9873820663248
2.66691225700555	-18.3047492269679	2.65853340268758	-18.1878280376029	2.64771054784169	-18.0751588643917	2.63457141030176	-17.9667870936943	2.61924450845068	-17.8627551766914	2.60185910072614	-17.7631026157008	2.58254512489794	-17.6678659516688	2.5614331371385	-17.5770787528406	2.5386542509089	-17.490771604613	2.51434007568235	-17.4089721005713	2.48862265552738	-17.3317048347149	2.46163440757279	-17.2589913948719	2.43350806037678	-17.1908503573055	2.40437659222225	-17.1272972825135	2.37437316936071	-17.0683447122205	2.34363108422709	-17.0140021675658	2.31228369364754	-16.9642761484846	2.28046435706266	-16.9191701342839	2.24830637478836	-16.8786845854114	2.21594292633654	-16.8428169464172
1.95333713316708	-18.0651228739722	1.96517053522273	-17.9457840978056	1.9742775755731	-17.8306732548333	1.98079903218628	-17.7198448124728	1.98487671204195	-17.6133497429356	1.98665337381513	-17.5112355044216	1.98627265022431	-17.413546023922	1.98387897007609	-17.3203216816352	1.97961748003865	-17.2315992970015	1.97363396617624	-17.1474121163611	1.96607477527739	-17.0677898022399	1.95708673600902	-16.9927584242661	1.9468170799293	-16.9223404517192	1.93541336239162	-16.8565547477161	1.92302338337235	-16.7954165650334	1.90979510825516	-16.7389375435673	1.8958765886043	-16.6871257094328	1.88141588295969	-16.6399854756989	1.86656097768632	-16.5975176447618	1.85145970791053	-16.5597194123521
1.22552094257431	-17.6878895963323	1.25725838092639	-17.5670719473137	1.28598335890882	-17.4504136485168	1.31184950264226	-17.3379792353148	1.33501173942834	-17.2298291346998	1.35562620055086	-17.1260196399533	1.37385012359602	-17.026602887473	1.38984175433744	-16.9316268357631	1.40376024823207	-16.8411352465985	1.41576557157331	-16.7551676683674	1.42601840234764	-16.6737594216001	1.43468003084117	-16.5969415866889	1.44191226004292	-16.5247409938025	1.44787730589106	-16.4571802149988	1.45273769740913	-16.3942775585384	1.45665617677879	-16.3360470653994	1.45979559939578	-16.282498507995	1.46231883395587	-16.2336373910917	1.46438866261737	-16.1894649549277	1.46616768128696	-16.1499781805286
0.489085592703028	-17.1842916931508	0.540271495532736	-17.0629424673258	0.588157436814829	-16.9456402944928	0.632909532690474	-16.8324607710467	0.674695520832886	-16.7234747201442	0.713684640036818	-16.6187481581921	0.750047509132977	-16.5183422641734	0.783956005291475	-16.4223133518256	0.815583141778889	-16.330712844684	0.845102945233494	-16.2435872539984	0.872690332523748	-16.1609781595338	0.898520987254871	-16.0829221932633	0.922771235988972	-16.0094510259572	0.945617924243778	-15.9405913566753	0.967238292335504	-15.8763649051648	0.987809851131318	-15.8167884071657	1.00751025777666	-15.7618736126244	1.02651719146306	-15.7116272868145	1.04500822930165	-15.6660512143626	1.06316072236775	-15.6251422061749
-0.250614612487353	-16.5653112316492	-0.180571518033504	-16.4443792648927	-0.114114950726451	-16.3273394417701	-0.0510668057134072	-16.2142794105566	0.00875301639642146	-16.1052813318541	0.0655264623220135	-16.0004218349549	0.119437177971169	-15.899771977884	0.170670359459552	-15.8033972111396	0.219412603376737	-15.71135734515	0.265851756387953	-15.6237065214615	0.310176764260821	-15.5404931876697	0.352577520406279	-15.4617600761081	0.393244714023533	-15.3875441862993	0.432369677938548	-15.3178767711794	0.470144236226117	-15.252783327098	0.506760551705493	-15.192283587598	0.542410973399356	-15.1363915209755	0.577287884046303	-15.0851153316185	0.61158354775654	-15.0384574651208	0.645489957900639	-14.9964146171664
-0.988489190836539	-15.8416705570929	-0.900304437855497	-15.7220995649252	-0.8159895176547	-15.6062245890536	-0.735354977163832	-15.4941463099539	-0.658208938681572	-15.3859591591374	-0.584357277716388	-15.2817512631432	-0.513603802085638	-15.1816043922289	-0.445750432154364	-15.0855939137888	-0.380597382094267	-14.9937887505241	-0.317943342043137	-14.9062513433867	-0.257585661044175	-14.8230376193154	-0.199320530644713	-14.7441969637813	-0.142943169033004	-14.6697721981544	-0.0882480055920377	-14.599799561902	-0.035028865748746	-14.5343086996255	0.0169208440030215	-14.473322652941	0.067807951027176	-14.4168578572025	0.117839331539525	-14.3649241430688	0.167221725792686	-14.3175247429064	0.216161553573121	-14.2746563020231
-1.71971000219806	-15.0238265577174	-1.61421216276001	-14.9065488538203	-1.5128619069208	-14.7927314830444	-1.41545920813956	-14.6824891196135	-1.32180112371144	-14.5759293839648	-1.23168200729774	-14.4731527717912	-1.14489372313332	-14.3742525890072	-1.06122586175384	-14.2793148926794	-0.980465957084025	-14.188418437954	-0.90239970472779	-14.1016346310142	-0.826811181300059	-14.0190274880919	-0.753483064639835	-13.9406536005579	-0.682196854743249	-13.8665621061077	-0.612733095255387	-13.7967946660577	-0.544871595359073	-13.7313854487617	-0.478391651898705	-13.6703611191527	-0.413072271577462	-13.6137408344132	-0.348692393065809	-13.5615362457699	-0.285031108859765	-13.5137515064081	-0.221867886727466	-13.4703832854921
-2.43970801711504	-14.1219696191367	-2.31782770636862	-14.0079002076826	-2.20036492476526	-13.8970177967938	-2.0871099754964	-13.7894519891375	-1.97784968838065	-13.6853244891435	-1.87236767134765	-13.5847490141642	-1.77044456412669	-13.4878312130145	-1.67185829393372	-13.3946685919465	-1.57638433294902	-13.3053504481055	-1.48379595737676	-13.2199578105102	-1.39386450787642	-13.1385633885946	-1.30635965115573	-13.0612315283409	-1.22104964251353	-12.9880181760295	-1.13770158912091	-12.9189708496266	-1.05608171382827	-12.8541286178213	-0.975955619285811	-12.7935220867219	-0.89708855216514	-12.7371733942136	-0.819245667269256	-12.685096211973	-0.74219229131889	-12.6372957551327	-0.665694186203265	-12.5937687995787
-3.14417215563036	-13.1460168021721	-3.0069312687235	-13.0360478396112	-2.87436785904395	-12.9289570231366	-2.74626358458798	-12.8248897838268	-2.62239600301235	-12.7239827748977	-2.50253886651862	-12.6263637616706	-2.38646241959868	-12.532151520635	-2.27393369937476	-12.4414557476772	-2.16471683826523	-12.3543769755423	-2.05857336870606	-12.2710065005847	-1.95526252965622	-12.1914263188586	-1.85454157461443	-12.11570907159	-1.75616608087318	-12.0439180000643	-1.65989025973582	-11.9761069099574	-1.56546726742161	-11.9123201451277	-1.47264951638312	-11.8525925708816	-1.38118898676078	-11.7969495667149	-1.29083753769914	-11.7454070285262	-1.20134721824957	-11.6979713802898	-1.1124705775852	-11.6546395951695
-3.82904573584382	-12.1056115321449	-3.67754692438667	-12.0006071537307	-3.53097341979767	-11.8981388705413	-3.38909937451926	-11.7983687996842	-3.25169414003751	-11.7014493705799	-3.11852260976935	-11.6075231900297	-2.9893455656195	-11.5167229183779	-2.86392002786654	-11.4291711568648	-2.74199960803473	-11.3449803462588	-2.62333486440614	-11.2642526768436	-2.50767365982529	-11.1870800098284	-2.39476152144761	-11.113543810238	-2.28434200208065	-11.0437150913273	-2.1761570427669	-10.9776543705584	-2.06994733625578	-10.9154116371642	-1.96545269101173	-10.8570263313145	-1.86241239540591	-10.8025273348893	-1.76056558173827	-10.7519329738526	-1.65965158973793	-10.7052510322127	-1.55941032919008	-10.6624787775406
-4.49052404984038	-11.0101201884508	-4.3259404440234	-10.9109116945282	-4.1665158184777	-10.8138665497014	-4.01201806636008	-10.7191643650483	-3.86220950193582	-10.6269741293985	-3.71684725619733	-10.5374540453739	-3.57568367713912	-10.4507513788369	-3.43846673425878	-10.3670023218763	-3.30494042684978	-10.2863318694451	-3.17484519564907	-10.208853709754	-3.04791833739945	-10.1346701285092	-2.92389442188486	-10.0638719270677	-2.80250571099416	-9.99653835457421	-2.68348257936842	-9.93273705412582	-2.56655393618478	-9.87252402299857	-2.45144764762989	-9.81594358695673	-2.33789095961559	-9.76302838865113	-2.22561092028945	-9.71379939009888	-2.11433480189379	-9.66826588922415	-2.00379052152735	-9.62642555042489
-5.12505176962371	-9.86862911536977	-4.94861695265784	-9.77601051257045	-4.77755868958164	-9.68515447208716	-4.61163995865095	-9.59625885024212	-4.45061730056536	-9.50950992772708	-4.29424127164114	-9.42508221204926	-4.14225690283367	-9.34313825604368	-3.99440416407133	-9.26382849262115	-3.85041843335716	-9.18729108590322	-3.71003097009101	-9.11365179887802	-3.57296939206081	-9.04302387769343	-3.43895815554883	-8.9755079526859	-3.3077190379957	-8.91119195622548	-3.17897162266371	-8.85015105744016	-3.05243378473878	-8.79244761386407	-2.92782217830985	-8.73813114003632	-2.80485272366443	-8.68723829305968	-2.68324109433875	-8.63979287510929	-2.56270320336223	-8.59580585286504	-2.44295568813706	-8.55527539382193
-5.72932311655008	-8.68993320763253	-5.54232136018463	-8.60465710075106	-5.3608957923865	-8.52071751525265	-5.18480591000428	-8.43833124069577	-5.01380382981295	-8.3577025251325	-4.84763480412363	-8.27902283893722	-4.68603774367461	-8.20247065773415	-4.5287457471364	-8.12821126464312	-4.37548663655694	-8.05639657203945	-4.22598349806757	-7.98716496300152	-4.0799552271653	-7.92064115259694	-3.93711707788284	-7.85693606913504	-3.79718121515409	-7.79614675549027	-3.65985726968055	-7.73835629057833	-3.5248528946018	-7.68363373104333	-3.39187432327201	-7.63203407319085	-3.26062692744431	-7.58359823517918	-3.1308157751649	-7.53835305945665	-3.00214618767985	-7.49631133541098	-2.87432429465966	-7.45747184217234
-6.30027522864348	-7.48254443179795	-6.10403199677778	-7.40531826134754	-5.91354492369166	-7.32898021443956	-5.72857153799501	-7.25376663236951	-5.54886095904827	-7.17990034325763	-5.37415447991515	-7.10759038176541	-5.20418615930122	-7.03703173134766	-5.03868342165831	-6.96840508932111	-4.87736766462658	-6.90187665500107	-4.71995487297815	-6.83759794112874	-4.56615623821978	-6.77570560878302	-4.41567878300635	-6.71632132594078	-4.26822598951239	-6.65955164982029	-4.12349843090524	-6.60548793311279	-3.98119440506086	-6.5542062541777	-3.84101056966155	-6.50576737124647	-3.70264257781457	-6.46021670065128	-3.56578571333068	-6.41758431906376	-3.43013552480345	-6.37788498970033	-3.29538845763217	-6.34111821242021
-6.83508646180068	-6.25468621215882	-6.63095918203308	-6.18616883029321	-6.43274676325573	-6.11807180457096	-6.2402063488908	-6.05065157126399	-6.05308555481565	-5.98415008303803	-5.87112312454971	-5.9187944785761	-5.69404959544206	-5.85479677860819	-5.52158797486109	-5.79235360870393	-5.35345442537558	-5.73164594914797	-5.18935895790722	-5.67283891218108	-5.02900613182521	-5.61608154685369	-4.87209576094681	-5.56150667170036	-4.71832362440118	-5.50923073540703	-4.56738218130917	-5.45935370560476	-4.4189612882286	-5.41195898588644	-4.27274891831175	-5.36711336110434	-4.12843188112187	-5.32486697096947	-3.98569654205524	-5.28525331193487	-3.84422954031774	-5.24828926730799	-3.70371850440773	-5.21397516549921
-7.3311755982867	-5.01428442837793	-7.1205447138911	-4.95508300999565	-6.91596465063323	-4.89581786812497	-6.71719380959813	-4.83676599668725	-6.52397985482001	-4.77818894412183	-6.33606044553898	-4.72033242643784	-6.15316398182532	-4.66342597100632	-5.9750103623635	-4.60768259154198	-5.80131175317256	-4.55329849467725	-5.6317733660272	-4.50045281848582	-5.46609424533202	-4.44930740326632	-5.30396806219191	-4.40000659484979	-5.14508391441361	-4.35267708064754	-4.98912713116714	-4.30742775860886	-4.83578008103143	-4.26434963921039	-4.68472298214537	-4.22351578055113	-4.53563471318502	-4.18498125657997	-4.38819362388767	-4.14878315843418	-4.24207834384643	-4.11494062882053	-4.09696858830292	-4.08345492932284
-7.78619795132124	-3.76896774789302	-7.57045825956942	-3.71963503137287	-7.36088126908244	-3.66974130721542	-7.15722833095115	-3.61958450428256	-6.95924875680012	-3.56944616019158	-6.76668063285344	-3.51959097080942	-6.57925165013079	-3.47026637531358	-6.39667994932333	-3.42170217738106	-6.21867497887917	-3.37411020300876	-6.04493836481187	-3.32768399541185	-5.87516479073017	-3.28259854738901	-5.70904288657528	-3.23901007148446	-5.54625612454087	-3.1970558082182	-5.38648372064386	-3.15685387259704	-5.22940154040726	-3.1185031390594	-5.07468300711325	-3.08208316494724	-4.92200001108323	-3.04765415253966	-4.77102381844218	-3.01525694962213	-4.62142597782797	-2.98491308850711	-4.47287922351155	-2.95662486336165
-8.19804193932531	-2.5260668276198	-7.97859421801596	-2.48709867839762	-7.7653958020158	-2.44706217194766	-7.55821272378917	-2.40627645967589	-7.35679757972379	-2.36504337984786	-7.16089043060525	-2.32364693602454	-6.97021972142821	-2.28235281641174	-6.78450321881387	-2.24140795481874	-6.60344896427838	-2.20104013385103	-6.42675624157576	-2.16145763089126	-6.25411655631941	-2.1228489073512	-6.08521462607068	-2.08538234160484	-5.91972937906945	-2.04920600594001	-5.75733495977145	-2.0144474877932	-5.59770173934941	-1.98121375545824	-5.4404973293102	-1.94959106838589	-5.28538759637894	-1.91964493211803	-5.13203767680123	-1.89142009782569	-4.98011298821939	-1.86494060634734	-4.82928023728473	-1.84020987654983
-8.56482739504833	-1.29260761594773	-8.3430703295306	-1.26444090927144	-8.12762284808292	-1.23469158231638	-7.91825742437067	-1.20370020317157	-7.71473160432291	-1.17178913665802	-7.51678899743219	-1.13926194368598	-7.32416029109196	-1.1064028274196	-7.13656428592023	-1.07347612710547	-6.95370894998701	-1.04072586033466	-6.77529248983531	-1.00837531442147	-6.60100443616163	-0.976626687493887	-6.43052674200151	-0.945660779801848	-6.26353489124836	-0.915636735660048	-6.09969901532107	-0.886691836352078	-5.93868501578602	-0.858941344232218	-5.7801556907328	-0.832478398170234	-5.62377186270121	-0.807373960394409	-5.46919350595785	-0.783676814696295	-5.31608087092568	-0.761413615871121	-5.16409560357875	-0.740588990176836
-8.88490180160945	-0.0753114792651241	-8.66222421207358	-0.0583222945861863	-8.44588926190521	-0.0392324601472644	-8.2356776436569	-0.0184040581603704	-8.031353535028	0.00381988278693428	-7.8326656851789	0.0271160759951265	-7.63934852833265	0.0511816116426931	-7.45112332224688	0.0757345374550416	-7.26769930909918	0.100514384110541	-7.0887748962949	0.125282634547452	-6.91403885467542	0.149823136442834	-6.74317153157969	0.173942457243227	-6.57584607618957	0.197470181235995	-6.41172967457387	0.220259148260134	-6.25048479183272	0.24218563376595	-6.09177041873674	0.263149470044153	-5.93524332025263	0.283074108555207	-5.78055928334773	0.301906623401817	-5.62737436147292	0.319617656097042	-5.47534611313349	0.336201301891618
-9.15683781855885	1.11940908853733	-8.93461119655903	1.12490696633238	-8.71873230197139	1.13302416496491	-8.50899183120191	1.1433770900382	-8.30516228328089	1.15560200330859	-8.10699914510862	1.1693558076338	-7.91424210884484	1.18431677158556	-7.72661631860972	1.20018519245363	-7.54383364361466	1.21668399649589	-7.36559397479769	1.23355927541736	-7.19158654200017	1.25058075819079	-7.02149124868913	1.26754221746361	-6.85498002120234	1.28426180992824	-6.69171816947287	1.3005823501664	-6.53136575617364	1.31637151761226	-6.37357897121336	1.33152199641434	-6.21801150851132	1.34595154811026	-6.06431594198023	1.35960301716412	-5.91214509765383	1.37244426955009	-5.76115341890976	1.38446806470009
-9.37943040055602	2.28545360257713	-9.15900175998335	2.27920988112239	-8.94489738081251	2.27610170715365	-8.73691974505073	2.2757240775214	-8.53485135992303	2.27769259186634	-8.33845604564907	2.28164434383519	-8.14748026088803	2.28723874428133	-7.96165446255044	2.29415827491265	-7.78069449661437	2.30210917100235	-7.60430301652936	2.31082203193212	-7.43217092574382	2.32005235849475	-7.2639788408513	2.32958101604131	-7.09939857181735	2.33921462271848	-6.93809461572282	2.34878586220232	-6.7797256604396	2.35815372049742	-6.62394609464301	2.36720364653285	-6.47040752056046	2.37584763644888	-6.31876026585742	2.38402424163225	-6.16865489107205	2.39169850071913	-6.01974368902567	2.3988617959475
-9.551693696383	3.41703605861998	-9.33437874464093	3.39886484115202	-9.1233356062607	3.38433992213441	-8.91838031701728	3.37303509613548	-8.71930706661158	3.36454544323576	-8.52588959221649	3.35848833660703	-8.33788261594717	3.35450437376059	-8.15502332242803	3.35225822961764	-7.97703287255191	3.3514394297376	-7.80361794946088	3.35176304222518	-7.6344723327184	3.35297028702467	-7.4692784965933	3.35482906150062	-7.30770922833374	3.35713438139563	-7.1494292622775	3.35970873644974	-6.99409692562033	3.36240236016047	-6.84136579164922	3.3650934133582	-6.69088633624175	3.36768808146669	-6.54230759343456	3.37012058551516	-6.39527880587607	3.37235310716247	-6.24945106599869	3.37437562818889
-9.6728570573405	4.50868317854135	-9.45993369015262	4.47846357862694	-9.25320043821325	4.45239259125256	-9.05248863547587	4.43002311918511	-8.85760580612396	4.41092996157249	-8.66833716671761	4.39471094848665	-8.48444717932095	4.38098799016758	-8.30568115119282	4.36940803876095	-8.13176687652928	4.35964396056008	-7.96241631566466	4.35139531698273	-7.79732730706507	4.34438905273725	-7.63618530738677	4.33838008985981	-7.47866515482059	4.33315182653327	-7.3244328509037	4.32851653982946	-7.17314735594988	4.32431569174895	-7.02446239323128	4.32042013816651	-6.8780282570369	4.31673024052306	-6.73349361973595	4.3131758803404	-6.59050733298837	4.30971637686631	-6.44872021826974	4.30634030839122
-9.74236403747906	5.5552462829951	-9.53506616521936	5.51292275644368	-9.33384735229331	5.47523884313509	-9.13855594155342	5.44172696892219	-8.94901441194782	5.41194198724759	-8.7650209916489	5.38546245174519	-8.58635133009006	5.36189179390812	-8.41276022383579	5.34085940319931	-8.24398339109581	5.322021607238	-8.07973928959344	5.30506254995662	-7.91973097240976	5.28969496588793	-7.76364797634959	5.27566084901168	-7.61116823731256	5.26273201486209	-7.46196002710372	5.25071055487196	-7.31568390608115	5.23942918220546	-7.1719946860157	5.22875146860966	-7.03054339752819	5.21857197209199	-6.89097925647305	5.2088162555098	-6.75295162365428	5.19944079643453	-6.61611195229004	5.19043278892919
-9.7598673066697	6.55189488773144	-9.55937901633849	6.49747728819621	-9.36482942389433	6.44817621129408	-9.17608554847339	6.40350412508167	-8.99298640318449	6.36299636912222	-8.81534472110803	6.32621257671984	-8.6429487490753	6.29273799190968	-8.47556410342392	6.26218467809941	-8.312935681786	6.23419261556077	-8.15478962484334	6.20843068527726	-8.00083532187608	6.18459753696769	-7.85076745383922	6.16242233942313	-7.70426806762523	6.14166541161651	-7.56100867511107	6.12211873336854	-7.4206523705431	6.10360633468045	-7.28285595978587	6.08598456317292	-7.14727209494877	6.06914222939849	-7.0135514079086	6.05300063012485	-6.88134463626683	6.03751345001335	-6.75030473531668	6.02266654244388
-9.72522649721229	7.49412385640463	-9.53267655450965	7.4276872211041	-9.34589585398468	7.36682726036844	-9.16477170579559	7.31103710706125	-8.98916118689273	7.25983311476353	-8.81889298124097	7.21275644167844	-8.65376929771695	7.16937451829828	-8.49356785907007	7.12928239517775	-8.3380439551684	7.09210396751252	-8.1869325536022	7.05749307358318	-8.03995046058749	7.02513446449266	-7.89679852500053	6.99474464299923	-7.75716387828178	6.96607256962538	-7.62072220287504	6.93890023460467	-7.48714002181356	6.91304309461376	-7.35607700203078	6.88835037362378	-7.22718826395904	6.86470522759186	-7.1001266899843	6.84202477310206	-6.97454522434938	6.82025998045034	-6.85009915714249	6.79939543205297
-9.63850473813507	8.37775444933597	-9.45496143557916	8.29943852113255	-9.27698919383486	8.22714012006187	-9.10449716724441	8.16033376857594	-8.9373619681103	8.09851745719386	-8.77542962191903	8.0412144025586	-8.61851761123594	7.98797467757675	-8.4664170007717	7.93837670935453	-8.31889463591881	7.8920286410575	-8.1756954068778	7.8485695542432	-8.03654457033583	7.80767054864634	-7.9011501205263	7.76903567683393	-7.76920520138609	7.73240273159055	-7.64039055143987	7.69754388434165	-7.51437697297518	7.66426617337408	-7.39082781703098	7.63241184106671	-7.26940147570475	7.60185851979774	-7.14975387328865	7.57251926665086	-7.03154094777439	7.54434244749403	-6.91442111431942	7.51731147145619
-9.49996545487299	9.19893702046054	-9.32643181005969	9.10894551290385	-9.15824284267314	9.02539067973049	-8.99533103431662	8.94772925808044	-8.83759393794392	8.87544159179259	-8.68489624824764	8.80803357651715	-8.53707197289983	8.74503846454728	-8.39392669616997	8.68601852436467	-8.25523992620334	8.63056655037488	-8.12076751702877	8.57830721879898	-7.99024415617665	8.52889828618936	-7.86338590862657	8.48203162754739	-7.73989280767068	8.43743411153755	-7.61945148317299	8.39486831081494	-7.50173781762649	8.35413304600989	-7.38641962036034	8.31506376244341	-7.27315931022804	8.27753273917703	-7.16161659711325	8.2414491305328	-7.05145115262534	8.20675884074655	-6.9423252604192	8.17344423294498
-9.31006906911657	9.95415297984629	-9.14747837843555	9.85275259168782	-8.98997845551827	9.75818406079297	-8.83752651417411	9.66988726200541	-8.69004237950489	9.58732570026095	-8.54741067296952	9.50998865605657	-8.40948311175226	9.4373931775959	-8.27608091289224	9.36908591379045	-8.14699729234427	9.30464478285193	-8.02200004888481	9.24368047178018	-7.90083422255287	9.18583776263226	-7.78322481712273	9.13079668205027	-7.66887957594595	9.07827347112593	-7.55749180037359	9.02802137328708	-7.44874319987599	8.97983123850416	-7.34230676291757	8.93353194273067	-7.23784963761844	8.88899062210891	-7.13503601124139	8.84611272209054	-7.03352997758408	8.80484186223588	-6.93299838143095	8.76515951806852
-9.06946971975728	10.6402172724596	-8.91868147219972	10.5277364583774	-8.77270338077482	10.4224566180858	-8.63151871076249	10.3238017821339	-8.49507081000131	10.231219513168	-8.36326540745466	10.1441832654288	-8.23597304088907	10.0621945772133	-8.11303160295956	9.98478508955758	-7.99424899465447	9.91151838503947	-7.87940587474871	9.84199164125409	-7.76825849364749	9.77583709418839	-7.66054159977354	9.71272330740516	-7.55597140646118	9.65235624364138	-7.45424860716974	9.5944801361295	-7.35506142671738	9.53887815765988	-7.25808869616501	9.48537288611664	-7.1630029389486	9.43382656593471	-7.06947345586647	9.38414116564223	-6.97716939657615	9.33625823236484	-6.88576280534383	9.29015854487801
-8.77901192755188	11.2542796598995	-8.64080808126619	11.1311071641061	-8.50710804627724	11.0154767567424	-8.37792236590349	10.9067977336078	-8.25321907381266	10.804502697471	-8.13292610419438	10.7080501456079	-8.01693384730165	10.6169268759369	-7.90509783839127	10.5306502039706	-7.79724156768975	10.4487699835353	-7.6931593986512	10.3708704249659	-7.59261958145852	10.2965717052552	-7.49536734844758	10.2255313654285	-7.40112807790958	10.1574454912125	-7.30961051254778	10.0920496738804	-7.22051001873245	10.0291197489744	-7.13351187261339	9.96847231143139	-7.04829455911115	9.90996500646427	-6.96453306981773	9.85349659637687	-6.881902185894	9.79900680431625	-6.80007973215455	9.74647593678257
-8.43972707527578	11.793828751037	-8.31480870373518	11.6604119106864	-8.19406317398945	11.5348485110033	-8.07752943481588	11.4165343101869	-7.9652012752652	11.3048880158367	-7.85702984379561	11.1993541148499	-7.75292633057145	11.0994055069181	-7.6527647995873	11.0045459326706	-7.5563851568025	10.9143121883535	-7.46359624004773	10.8282761197983	-7.37417901609272	10.746046389321	-7.28788986994483	10.6672700100979	-7.20446397118225	10.5916336434848	-7.12361870191502	10.51886465568	-7.04505713081021	10.4487319310741	-6.96847151751727	10.3810464405771	-6.89354683178454	10.3156615641674	-6.81996427156817	10.2524731678556	-6.74740476450088	10.1914194362062	-6.67555243720924	10.1324804625019
-8.05283033952113	12.2566916415819	-7.94181465043123	12.1135344668723	-7.8346174520578	11.9785107449281	-7.7313071210525	11.8510039766904	-7.63190417239655	11.7304201176429	-7.53638388407251	11.6161906646654	-7.44467910432954	11.5077755308778	-7.35668322672391	11.4046656982102	-7.27225331755856	11.3063856383994	-7.19121337984813	11.2124954940926	-7.11335773749894	11.1225930127589	-7.03845452301742	11.0363152271419	-6.96624925174857	10.9533398770418	-6.8964684653976	10.8733865682853	-6.82882342740356	10.7962176658231	-6.76301385261533	10.7216389189809	-6.69873165366662	10.6494998179833	-6.63566468645812	10.5796936819611	-6.57350047723212	10.5121574797388	-6.51192991386618	10.4468713857806
-7.61971697120625	12.641037444191	-7.52313470076794	12.4886984816353	-7.42999456029558	12.3447402557569	-7.3403952664881	12.2085353689054	-7.25438492692739	12.0794782414707	-7.17196376606012	11.9569884705269	-7.09308705493018	11.8405139602767	-7.01766822825076	11.7295338125726	-6.94558217175342	11.6235609668782	-6.87666866216931	11.5221445801573	-6.81073594168666	11.4248721383333	-6.74756440828844	11.3313712921437	-6.68691040300871	11.2413114114179	-6.62851007485462	11.1544048530284	-6.57208330392544	11.0704079389999	-6.51733766311978	10.989121642508	-6.46397239875938	10.9103919807424	-6.41168241047009	10.8341101148636	-6.36016221075018	10.7602121585199	-6.30910984482075	10.6886786976307
-7.14195852672158	12.9453792589789	-7.06025171625819	12.7844692460394	-6.98159015980919	12.6321533332315	-6.9061037114577	12.4877946560063	-6.83386882992831	12.3507773858639	-6.76491140082464	12.2205103758211	-6.69920978559926	12.0964305609473	-6.63669807913513	11.9780061006164	-6.57726955705863	11.8647392503515	-6.52078029322612	11.7561689524143	-6.46705292722952	11.6518731356042	-6.41588056125315	11.5514707160755	-6.36703076518732	11.45462329235	-6.32024966856393	11.3610365290954	-6.27526611762662	11.2704612256464	-6.23179587568441	11.1826940666642	-6.18954584482311	11.0975780537524	-6.14821828706274	11.0150026182723	-6.10751502315212	10.9349034170156	-6.06714158738327	10.8572618138011
-6.62129983739967	13.16857483546	-6.55481999306158	12.9997541521439	-6.4909696219054	12.839706020676	-6.42991039397041	12.6877856086246	-6.37174776592499	12.5433681888143	-6.3165338936595	12.4058530868099	-6.26427079651506	12.2746673662365	-6.21491375319708	12.1492692367716	-6.16837490854126	12.0291511710326	-6.12452706951155	11.9138427180288	-6.08320766811701	11.8029130023277	-6.0442228683373	11.6959728996136	-6.00735179365016	11.5926768808675	-5.97235085135814	11.4927245189789	-5.9389581296172	11.3958616531998	-5.90689784287891	11.3018812084612	-5.87588480137024	11.2106236681924	-5.8456288802499	11.1219772009007	-5.81583946419927	11.0358774423784	-5.78622984342664	10.9523069370049
-6.05965586023628	13.3098291253736	-6.00866250176182	13.133805051205	-5.95986564975344	12.9666962829246	-5.91345934676577	12.807851580474	-5.86957857951196	12.6566387266925	-5.82830227504825	12.5124487921284	-5.78965657551827	12.3747001200007	-5.7536183695518	12.2428420141383	-5.72011905739309	12.1163581142882	-5.68904852592163	11.9947694448114	-5.66025930892533	11.8776371244628	-5.63357090729444	11.7645647266706	-5.60877424322877	11.6552002814923	-5.58563622209067	11.5492379122131	-5.56390437519475	11.4464191013627	-5.54331155660235	11.3465335827559	-5.52358066688659	11.2494198579936	-5.50442937684986	11.1549653376981	-5.48557482431222	11.0631061095797	-5.46673825734383	10.9738263372439
-5.45910667109363	13.3686960342615	-5.42376627164044	13.1862198172404	-5.3901740461124	13.0127653853491	-5.3585568415764	12.847676705965	-5.32907958990022	12.690315533236	-5.30184837988894	12.5400660056067	-5.27691383702339	12.3963389454069	-5.25427478681512	12.2585758411097	-5.23388217661621	12.1262524946253	-5.21564322966918	11.9988823178237	-5.19942580425503	11.876019264367	-5.1850629299985	11.7572603848726	-5.17235749272367	11.6422479954157	-5.16108703872115	11.5306714513971	-5.15100866889208	11.4222685208511	-5.14186399297629	11.3168263533329	-5.1333841139518	11.2141820425982	-5.12529461271101	11.114222783361	-5.1173205032746	11.0168856244807	-5.10919112909723	10.9221568229754
-4.82189668117956	13.345080459683	-4.80228200172184	13.1569442046149	-4.78395371096566	12.9778995733841	-4.76717176607871	12.807287403918	-4.75213134058435	12.6444649293912	-4.73896596392285	12.4888107238825	-4.72775099987455	12.3397293316646	-4.71850743765049	12.1966555582859	-4.71120596810351	12.0590584035745	-4.70577131630122	11.9264446187414	-4.70208680063438	11.7983618718791	-4.69999908771406	11.6744015083351	-4.69932311154317	11.5542008946729	-4.69984712483463	11.4374453372097	-4.70133784989105	11.3238695684245	-4.70354569616282	11.213258796861	-4.70621001146139	11.1054493184858	-4.70906433382435	11.0003286898022	-4.71184161120641	10.8978354653451	-4.71427935650639	10.797958504492
-4.15042690571728	13.2392386112963	-4.14651673053102	13.0462719932437	-4.14341970382831	12.86243004458	-4.14142907094476	12.6870521778985	-4.14077042403277	12.5194926530717	-4.14160489962705	12.3591258864404	-4.14403274864758	12.205351424928	-4.14809725030664	12.0575985605478	-4.15378893983569	11.9153305629719	-4.16105011855753	11.7780485101146	-4.16977961360304	11.6452946990623	-4.17983775351523	11.5166556221256	-4.19105152510061	11.3917644952981	-4.20321987618247	11.2703033289612	-4.21611912838461	11.1520045332705	-4.22950846372964	11.0366520532726	-4.24313544867452	10.9240820314354	-4.25674155922615	10.8141829979027	-4.27006767098287	10.7068955914019	-4.28285947833082	10.6022118163271
-3.44725386375196	13.0517803265678	-3.45893313423445	12.8548471417444	-3.47094293160627	12.6670349399022	-3.48360983950649	12.4876834461166	-3.49718992591488	12.3161455278665	-3.51187198840321	12.1517928830941	-3.52778120781341	11.9940213742759	-3.54498317935903	11.8422559810198	-3.56348828837312	11.6959553461504	-3.58325639633461	11.5546158927936	-3.60420180140193	11.4177754926294	-3.62619843647195	11.2850166682125	-3.64908526677067	11.1559693150733	-3.6726718481735	11.0303129321717	-3.69674400684837	10.9077783521884	-3.72106960041969	10.788148966072	-3.74540432066385	10.6712614392129	-3.76949749776889	10.5570059195648	-3.79309786642087	10.445325740974	-3.81595925441671	10.3362166278821
-2.71508596245287	12.7836706497196	-2.74214631655279	12.5836652064535	-2.76904733489185	12.3927406027248	-2.79614886194756	12.2102386400751	-2.8237373794079	12.0355124007889	-2.85202928789186	11.8679323300522	-2.88117463559723	11.70689194508	-2.91126126027008	11.5518131404929	-2.9423193088682	11.4021510619374	-2.97432609747534	11.2573985227853	-3.0072112724202	11.1170899417017	-3.04086223217186	10.9808047819257	-3.07512976842654	10.8481704762438	-3.10983388387565	10.7188648248382	-3.14476974345334	10.5926178564461	-3.17971371540832	10.4692131465534	-3.21442945832885	10.348488589647	-3.24867401027284	10.2303366258589	-3.28220383641577	10.1147039256175	-3.31478079212552	10.0015905391787
-1.95677989829842	12.4362315649886	-1.99892061789452	12.2340749236132	-2.04040709564579	12.0409230088432	-2.0816322328524	11.856121481118	-2.12291274461557	11.6790252638792	-2.16449246591532	11.5090050349002	-2.20654614572294	11.3454533254942	-2.24918369280894	11.1877901933487	-2.29245483460739	11.0354684377352	-2.33635414843098	10.8879783289988	-2.38082642250645	10.7448518275132	-2.42577230272411	10.6056662706892	-2.47105417967735	10.470047510118	-2.51650226951211	10.3376724845049	-2.56192084131695	10.208271217677	-2.60709454326555	10.0816282346243	-2.65179477947552	9.95758339221708	-2.69578608957146	9.83603212493857	-2.73883248323477	9.71692510964052	-2.78070368258579	9.60026735696292
-1.17533492830332	12.0111415952975	-1.23216429653437	11.8077776648304	-1.28784171857673	11.6133070767203	-1.34279282376078	11.4270811433038	-1.3973642639593	11.2484582673849	-1.45182703102145	11.0768108575985	-1.50638030605019	10.9115318326065	-1.56115580131989	10.7520406760205	-1.61622255302083	10.5977890072571	-1.67159212067195	10.4482656370286	-1.72722414696946	10.3030010798079	-1.783032230049	10.1615714993877	-1.83889005863926	10.0236020675374	-1.89463775938435	9.88876971973768	-1.95008840471276	9.75680529601966	-2.00503462903901	9.62749505902105	-2.0592553008003	9.50068158548842	-2.11252219785485	9.3762640315657	-2.16460663410122	9.25419777630155	-2.21528598581448	9.13449345185565
-0.373891501372376	11.5104390974006	-0.444928572022427	11.3068305975142	-0.514315476595233	11.1119696902569	-0.582510121370469	10.9252151354336	-0.649888684511358	10.7459304578403	-0.716748930973638	10.5734913012704	-0.78331410586128	10.4072923524467	-0.849737364031879	10.2467537925756	-0.916106690801114	10.0913272378745	-0.982450265938892	9.94050113427972	-1.04874222080062	9.79380557557108	-1.11490873640687	9.65081651833568	-1.18083442858422	9.51115937150541	-1.24636896491636	9.3745119426184	-1.31133385723315	9.24060672745006	-1.3755293726922	9.10923253420675	-1.43874150618268	8.98023543804892	-1.50074895680657	8.85351906628657	-1.56133005156632	8.72904421913912	-1.62026956010667	8.60682783545207
0.444273132202995	10.9365230959792	0.35959634872016	10.7336473896624	0.277066156754603	10.5393402703642	0.196192943253071	10.3529697354195	0.116571524907628	10.1739060711475	0.0378778505201462	10.0015296598057	-0.0401349245682182	9.83523833780211	-0.11764094666475	9.6744542583026	-0.194746705877637	9.518630215392	-0.271496560578827	9.36725539119243	-0.347878689867276	9.21986049179656	-0.423831417426241	9.07602224249875	-0.499249848243733	8.93536721758361	-0.573992758120843	8.79757498482537	-0.647889674735398	8.66238054983727	-0.720748088263733	8.52957609045655	-0.792360729193809	8.39901197642696	-0.862512850988377	8.27059707472022	-0.930989455676411	8.14429834588715	-0.997582401260776	8.02013974182118
1.2757501817238	10.2921528684268	1.17808611584231	10.0909976755439	1.08306094568889	9.8982001166761	0.990154036822379	9.71313920311495	0.898931828771359	9.53519361155146	0.809044570272205	9.36374995793144	0.720222374110754	9.19821060424642	0.632270640129889	9.03800094645574	0.545064898721875	8.88257613614476	0.458545130508164	8.7314271931957	0.372709620904737	8.58408647165192	0.287608410862529	8.44013244606324	0.203336407245612	8.29919379087726	0.120026218054763	8.16095273085533	0.0378407790126141	8.02514764601055	-0.0430341611075663	7.89157492015392	-0.122397628607231	7.76009002775859	-0.200041018665307	7.63060785947902	-0.2757556275116	7.5031022922548	-0.349340056573985	7.37760501545644
2.11700170263006	9.58045048879485	2.00708420327239	9.38200948717725	1.9002914497474	9.19168472073122	1.79607258226194	9.00886796936302	1.69396639353128	8.83294791069244	1.59359811332383	8.66331887436311	1.49467545708951	8.49938911142355	1.39698399059847	8.34058852162643	1.30038186673913	8.18637578631954	1.20479399443059	8.03624485972794	1.11020570297549	7.88973077681988	1.01665596809743	7.74641474157383	0.924230268355496	7.60592846528365	0.833053142595649	7.46795773051668	0.743280520574958	7.33224516243558	0.655091899873004	7.19859219537325	0.568682442681255	7.06686022876792	0.484255066036065	6.93697097278737	0.402012598535508	6.80890599015448	0.322150075559858	6.68270544679528
2.96436510986849	8.804901123995	2.84300600020183	8.61016944590194	2.72524870426359	8.42328384611165	2.61051303838036	8.24365059793254	2.49831097608909	8.07066996457942	2.38824349923294	7.90374544704495	2.2799966544799	7.74229252975308	2.17333687067023	7.58574686106377	2.0681055971344	7.43357181096953	1.96421332739465	7.28526535393744	1.86163307644935	7.14036623076897	1.76039338311767	6.99845934953308	1.66057091167506	6.85918039203441	1.56228272922279	6.72221959886504	1.46567833689684	6.5873247128116	1.37093153412418	6.45430306720553	1.27823219567358	6.3230228126672	1.18777804122381	6.19341328256156	1.09976647658553	6.06546450430621	1.01438658457147	5.93922587041161
3.81405624146954	7.96935498907112	3.6821414509095	7.77932462094583	3.55429444746098	7.59684328252789	3.42990672463195	7.42133342741333	3.30846435602222	7.25220845563419	3.1895449310016	7.08888246770441	3.07281363393041	6.93077949985754	2.95801852591643	6.77734217131459	2.84498509340326	6.62803968016466	2.73361013266871	6.48237509057628	2.62385504355451	6.33989186053936	2.51573860942529	6.20017956612245	2.40932934344243	6.06287878526896	2.30473748372326	5.92768511140061	2.20210672182262	5.79435227449739	2.10160575021443	5.66269435483048	2.00341971505952	5.53258708208499	1.90774166052271	5.40396822017525	1.81476405024915	5.27683704557167	1.7246704503341	5.15125293437814
4.66217372484032	7.07802771804869	4.52065899451931	6.89368281071364	4.38366464483092	6.71656502878614	4.25055494066567	6.54611464721107	4.12079106028639	6.3817597131456	3.99392813438002	6.22292631825406	3.86961136347586	6.069048336432	3.74757127641573	5.91957655108842	3.62761819848082	5.77398710236377	3.50963600312805	5.63178919135255	3.39357522603299	5.49253198548653	3.27944562425077	5.35581067666487	3.16730826676388	5.22127165143808	3.05726724546901	5.08861674050685	2.94946109774804	4.95760652293005	2.84405403316079	4.8280626686894	2.74122705748254	4.69986931157391	2.64116908728791	4.57297345266784	2.54406814755646	4.44738440299173	2.45010274335312	4.32317228200198
5.50470574665816	6.13549735020732	5.35461191031819	5.95780945021665	5.20947542113542	5.78700411162923	5.06863449569845	5.62254101820285	4.93152650010644	5.46386432626209	4.7976851119157	5.31041346673475	4.66673649191094	5.161633397815	4.53839453217194	5.01698422517097	4.41245525350445	4.875950113397	4.28879043127036	4.73804741969513	4.16734053394743	4.60283198850481	4.04810706334412	4.46990555392249	3.93114438925831	4.33892120520657	3.81655117448112	4.20958787938143	3.70446148838838	4.08167385387667	3.59503570892236	3.95500922119641	3.48845131353663	3.82948733674389	3.38489365965779	3.70506524006265	3.28454685441191	3.58176305882985	3.18758481178016	3.45966241388778
6.33752783212696	5.14671319412975	6.17993566727459	4.97663640134782	6.02771999152608	4.81307729150627	5.88019423203192	4.65551648345795	5.73677309718155	4.50341564927679	5.59696988166411	4.35622885690348	5.46039270937933	4.21341334971397	5.3267397845395	4.07443967218949	5.19579372864531	3.93880105821414	5.06741508766008	3.80602200644201	4.94153509960694	3.67566597560054	4.81814781793538	3.54734214146224	4.69730169031287	3.42071116645699	4.5790906959698	3.29548994243737	4.46364514734162	3.17145527688172	4.35112226349518	3.04844650274634	4.24169662369095	2.92636700218651	4.13555060941587	2.80518464438153	4.03286494232921	2.68493114764509	3.93380942380417	2.5657003858074
7.15641186074466	4.11698990023644	6.9924565079382	3.9554559592184	6.83427682497557	3.80005699097928	6.68116277891089	3.65029600721075	6.53250763839555	3.50565353985613	6.38780544273651	3.36559953456774	6.24664733333518	3.22960466862424	6.10871682179331	3.09715099419419	5.97378407712616	2.96774181577591	5.84169932190417	2.84091071923025	5.71238543370504	2.71622967898398	5.5858298539572	2.5933161796408	5.46207591105269	2.47183929832027	5.34121366847596	2.35152470446809	5.22337041160986	2.23215854456654	5.10870088882594	2.113590190035	4.99737742343304	1.99573383756395	4.88958001304562	1.87856896208793	4.78548653194523	1.76213963348736	4.68526315005733	1.64655271883435
7.9570287502786	3.05200971947785	7.78789370392411	2.89992305605188	7.62491148269896	2.75357343109377	7.4673499848465	2.61248763125007	7.3145823125749	2.47616632322067	7.16608442662469	2.34409650752606	7.0214315841944	2.21576338565973	6.88029363852101	2.09066153263982	6.74242928745011	1.96830527554659	6.6076793665186	1.84823818793018	6.47595928935523	1.73004161991689	6.34725074453345	1.61334219435092	6.2215927633425	1.49781821029303	6.09907227724325	1.38320490656822	5.97981428701868	1.26929854972023	5.86397176779591	1.1559593225956	5.75171543519646	1.0431130017502	5.64322349786365	0.930751423850505	5.53867152052429	0.818931753135266	5.43822251958103	0.707774573716798
8.73495238907908	1.95782312475106	8.56186305545824	1.81605583346512	8.39527969636559	1.67961514080087	8.23444958550878	1.54805290806536	8.07872697868724	1.42089113586598	7.92757097597069	1.29763498694496	7.78054208460833	1.17778521286301	7.63729756502768	1.06084986706798	7.49758565228275	0.946355196118254	7.36123875437833	0.833855610880117	7.22816573696652	0.722942650296047	7.09834341092895	0.613252861732923	6.97180734527196	0.504474533868978	6.8486421325359	0.396353230462524	6.72897123752131	0.2886960860628	6.61294656254417	0.181374837665762	6.50073786363605	0.0743275793787133	6.39252215210226	-0.0324407597695607	6.28847321464708	-0.138859201760857	6.18875138288605	-0.244792743374983
9.48566297073303	0.840850298173028	9.30987979253248	0.71023708889021	9.1409298471718	0.584530347803414	8.97804127176013	0.463308221737891	8.82055083353501	0.346115162424356	8.66790202230423	0.232475526382575	8.51964175733932	0.121906570811722	8.37541579517996	0.0139307179120791	8.23496293585596	-0.0919130300092845	8.09810813505619	-0.196058631452374	7.96475463870076	-0.298903597799441	7.83487526413869	-0.40080071931817	7.70850295874319	-0.502050994880092	7.58572077196564	-0.60289782171284	7.46665138090293	-0.703522487661398	7.35144631210618	-0.804040994336201	7.24027500369853	-0.904502225294651	7.13331385187264	-1.00488745915767	7.03073538451277	-1.10511121342631	6.93269770204827	-1.20502339085255
10.2045518643287	-0.292119645879505	10.0273630112257	-0.4107865338556	9.85730697959199	-0.52497387907262	9.69359429188791	-0.635076133231164	9.53554561322609	-0.741525364053989	9.38259009723929	-0.844777071179196	9.23426225642776	-0.945296612037158	9.09019744756909	-1.04354637605806	8.95012607495684	-1.13997383490176	8.8138666252954	-1.23500058472023	8.68131765793621	-1.32901248386417	8.55244888272262	-1.42235097604656	8.42729146495128	-1.51530567489869	8.30592770280918	-1.60810827122691	8.18848022706485	-1.70092780923112	8.07510087575492	-1.79386736261148	7.96595939809385	-1.88696212600605	7.86123214184551	-1.98017892170069	7.76109087693638	-2.07341710617329	7.6656919051825	-2.16651084590684
10.8869248997337	-1.43392717099898	10.70963852425	-1.5399030792129	10.5397552284984	-1.6418302056669	10.3764694663342	-1.74007458516555	10.2190872063073	-1.83504386873434	10.0670245545872	-1.92717254895286	9.91980480866599	-2.01690779924885	9.77705403655503	-2.1046960769591	9.63849528960286	-2.19097062854787	9.50394156924937	-2.27614002281011	9.37328767890098	-2.36057782429735	9.24650110157827	-2.44461350471762	9.12361205198036	-2.52852467481482	9.00470285807184	-2.61253070337033	8.88989683218216	-2.6967877736348	8.77934679488325	-2.78138541084254	8.67322341655981	-2.86634449763534	8.571703541605	-2.95161677737843	8.4749586585724	-3.03708582864152	8.38314367641342	-3.1225694776908
11.528008363703	-2.57704495901533	11.3519444222869	-2.66963793607845	11.1835229569371	-2.75861372234998	11.021923912913	-2.84430902602429	10.866439977237	-2.92710624361742	10.7164755027331	-3.00741808926771	10.5715437653845	-3.08567283979693	10.431262653848	-3.16230035751176	10.2953489047038	-3.23771904051773	10.1636110104309	-3.31232383682761	10.0359409390583	-3.38647544390944	9.91230481487454	-3.46049079968032	9.79273271838251	-3.53463495446268	9.67730777081457	-3.60911439624087	9.56615467390911	-3.68407188384767	9.45942787926771	-3.75958282464294	9.35729956343629	-3.83565321498812	9.259947584881	-3.91221914354029	9.16754359727165	-3.98914783925907	9.08024148996693	-4.06624022820425
12.1229499398578	-3.71357293279015	11.9494315788906	-3.79214886833031	11.7837628370478	-3.8675370010182	11.6251107146881	-3.94004391311002	11.472756032033	-4.01002601175531	11.326092678759	-4.07787355768134	11.1846250956677	-4.14399530909265	11.0479640913649	-4.20880395568264	10.9158211130602	-4.27270250462101	10.7880011053251	-4.33607176591869	10.6643941037991	-4.39925906883008	10.5449657223006	-4.4625683240924	10.4297467014931	-4.52625152899271	10.3188216950991	-4.59050179367207	10.2123174755923	-4.65544794790562	10.1103907452846	-4.72115076802255	10.0132157407388	-4.78760084384277	9.92097181847626	-4.8547180856936	9.83383120802484	-4.92235285192343	9.75194711448412	-4.99028865803349
12.6668280861426	-4.83524627230343	12.4971725936172	-4.89923402982921	12.3355403698146	-4.96045812875382	12.1810870272084	-5.01919434060118	12.0330829237892	-5.07577245538487	11.8909127629892	-5.13055970600249	11.7540733206442	-5.1839448047856	11.6221694059715	-5.23632278078992	11.4949081812686	-5.28808079252012	11.3720919811955	-5.33958507530282	11.2536097869298	-5.3911691656161	11.1394275230811	-5.44312352653209	11.0295773559006	-5.49568667921928	10.9241461799429	-5.54903792538073	10.8232634868663	-5.60329172477483	10.7270888144473	-5.65849377078589	10.6357989761047	-5.71461878559296	10.5495752712814	-5.77157003503776	10.4685908749197	-5.82918054202953	10.3929986000335	-5.88721595645139
13.1546488359009	-5.93342402080632	12.9901581578435	-5.98232056189019	12.8338298264029	-6.02886931735626	12.6848096061209	-6.07331468131817	12.5423587773206	-6.11595930958532	12.4058541114368	-6.15714693702166	12.274785864537	-6.19724580131518	12.1487538999817	-6.23663287622847	12.0274620705828	-6.27567910262295	11.9107110082993	-6.31473578900302	11.7983894853327	-6.35412233519711	11.6904645242877	-6.39411541327628	11.5869704467532	-6.43493971911708	11.4879970591194	-6.47676038636286	11.3936771816195	-6.51967713215112	11.3041737314053	-6.56372018108578	11.2196665729139	-6.60884799077737	11.1403393488428	-6.65494677908532	11.0663665027476	-6.70183183021178	10.9979006996364	-6.74925053424488
13.5813542751073	-6.99909569787511	13.4233050922123	-7.03247119224665	13.2735218564053	-7.06390350996666	13.1311419968574	-7.09360522215991	12.9954190709959	-7.12185144712585	12.8657231405703	-7.14896205886045	12.7415390532429	-7.17528449338455	12.6224627445419	-7.20117737126202	12.5081956962139	-7.22699513899402	12.3985377063554	-7.25307391431785	12.2933781440097	-7.27971870102312	12.1926858760397	-7.30719211794215	12.0964980668849	-7.33570476450669	12.0049080621872	-7.36540732193233	11.9180525751328	-7.39638446494479	11.8360983996479	-7.42865063425581	11.7592288772781	-7.46214769499202	11.6876303446533	-7.49674448123833	11.6214787859249	-7.53223820204089	11.5609269094885	-7.56835765987903
13.9418299739538	-8.02288676776324	13.7914633470389	-8.04038967572891	13.6494300674357	-8.0563398168219	13.5148607039088	-8.07091761705045	13.3870024063263	-8.08437037013716	13.2652197079958	-8.09699383635829	13.1489931170518	-8.10911442755187	13.0379156154998	-8.12107221284496	12.9316872076529	-8.13320496300517	12.8301076808215	-8.14583343250495	12.7330677600297	-8.15924805762205	12.6405388550668	-8.17369722642625	12.5525616121873	-8.18937725257718	12.469233494128	-8.20642415974881	12.3906956207223	-8.22490735748033	12.3171191081908	-8.24482526261545	12.248691148136	-8.26610289352297	12.1856010673617	-8.28859143727921	12.12802660689	-8.31206976323007	12.0761206530071	-8.33624783011962
14.2309009797968	-8.99504578349909	14.0894115626444	-8.99640790373623	13.9562861629633	-8.99659061383756	13.8306499164834	-8.99574199770705	13.7117448319799	-8.99408135552164	13.5989310455843	-8.99188019300763	13.4916857438725	-8.98944378203867	13.3895998779568	-8.9870935441548	13.2923728160246	-8.98515049098038	13.1998051047918	-8.9839199354965	13.1117895309877	-8.9836776659443	13.0283006920385	-8.98465775006528	12.9493833004217	-8.98704211170534	12.8751394585744	-8.99095199481766	12.8057151506563	-8.99644140190196	12.7412862038125	-9.00349256523052	12.682043974814	-9.01201348015497	12.6281810180612	-9.02183750068317	12.5798769879416	-9.03272496868572	12.5372850224859	-9.04436681985037
14.4433438340453	-9.90545710666215	14.3118686468384	-9.8904985855968	14.1887510902416	-9.87471421028821	14.0731122370161	-9.85821965168453	13.9641901632992	-9.84120616675791	13.861341680722	-9.82392097930854	13.7640416132405	-9.80664821385705	13.6718797443703	-9.78969065218304	13.5845555879428	-9.77335256344365	13.5018711605905	-9.7579238375309	13.4237219566625	-9.74366562766772	13.3500863459635	-9.73079768249355	13.2810136314051	-9.71948752035959	13.2166110172094	-9.70984156957225	13.1570297485886	-9.70189836822599	13.1024506907562	-9.69562388640646	13.0530696186641	-9.69090900227384	13.0090824889823	-9.68756913221132	12.9706709625789	-9.68534598420128	12.9379884391686	-9.68391137321876
14.5738833771123	-10.7436292609469	14.4534901484107	-10.7122635508729	14.3414109918934	-10.680403125582	14.2367642207741	-10.6481312986262	14.1387851202262	-10.6156113539574	14.0468281832247	-10.5830663203231	13.9603667632764	-10.5507592769539	13.8789902729901	-10.518974478996	13.8023990872494	-10.4879995714902	13.7303973370359	-10.4581091381244	13.6628838044358	-10.4295498057841	13.5998411508109	-10.4025270984084	13.5413237283085	-10.3771942041816	13.4874442396577	-10.3536427890038	13.4383595224167	-10.3318959568652	13.3942557413999	-10.3119034245857	13.3553332768797	-10.2935389447634	13.3217915962952	-10.2765999770965	13.2938143936591	-10.2608095748958	13.2715552736792	-10.2458204209771
14.6172051092863	-11.4987086231367	14.5088801852079	-11.4509473821538	14.4087887104281	-11.4029976905855	14.3160474665067	-11.3549106860869	14.2298900142329	-11.3068218694456	14.1496694591575	-11.2589302756065	14.0748585024542	-11.211478150452	14.0050469090986	-11.1647314416471	13.9399365577117	-11.1189613911613	13.8793342660493	-11.0744274931605	13.8231426127415	-11.0313620541395	13.7713489992134	-10.9899565628065	13.7240132155212	-10.9503500456938	13.6812537899228	-10.9126195511651	13.6432334142202	-10.8767728698208	13.6101437451574	-10.8427435637029	13.5821898863665	-10.8103883405962	13.5595748555219	-10.7794867735502	13.5424843375052	-10.7497433299371	13.5310720165821	-10.7207916393474
14.5679544878979	-12.1594719265052	14.4725903119809	-12.0954298505285	14.3853422356537	-12.0314784428595	14.3053266528569	-11.9676369714489	14.2317763837124	-11.9040134625412	14.1640439957238	-11.8407832723374	14.1016022750478	-11.778168134955	14.0440419826107	-11.7164160158461	13.9910670649109	-11.6557820780656	13.9424875215102	-11.5965110434698	13.8982101601131	-11.5388212024253	13.8582274954842	-11.4828902943052	13.8226050699747	-11.4288434473561	13.7914674909253	-11.3767433308703	13.7649834935027	-11.3265826354521	13.743350346502	-11.2782789589832	13.7267779232352	-11.2316721371618	13.7154727598079	-11.1865240186741	13.7096224189019	-11.1425206466493	13.7093804687071	-11.0992767705056
14.4207396147546	-12.714324117985	14.3391217745504	-12.6342236996013	14.2654665340888	-12.5544638661891	14.1988909521788	-12.4750324448384	14.1386280019958	-12.396010412973	14.0840304739034	-12.3175498756212	14.0345718894365	-12.2398524854294	13.9898445637109	-12.1631486564478	13.9495549914949	-12.0876778998587	13.9135167670253	-12.0136705830712	13.8816412789898	-11.9413313833547	13.8539264496053	-11.8708246738517	13.8304438100885	-11.8022620438444	13.8113242238179	-11.7356921170359	13.7967425829294	-11.6710927918396	13.7869018138404	-11.6083659867652	13.7820165321891	-11.547334932474	13.7822966878791	-11.4877440104716	13.7879315363775	-11.4292610972465	13.7990742632185	-11.3714823324516
14.170138252353	-13.1513035488992	14.1029320972565	-13.0554797527861	14.043499715769	-12.9602154440826	13.990959785563	-12.8654675576534	13.9445462301869	-12.7712905624759	13.9036127294078	-12.6778138504417	13.8676340981989	-12.5852195300746	13.8362046738105	-12.4937209991022	13.8090338914212	-12.4035426458618	13.7859392665779	-12.3149010012892	13.7668370365888	-12.2279876311731	13.7517307428368	-12.1429540228996	13.7406980613293	-12.0598986825611	13.7338762094125	-11.9788566175956	13.7314462722538	-11.8997913375911	13.7336168032854	-11.8225894621081	13.7406070582197	-11.7470579799177	13.7526302224786	-11.6729241595028	13.7698769869481	-11.5998380665977	13.7924998170039	-11.5273776015223
13.8107040537707	-13.4580860455149	13.7584408847236	-13.3469908926248	13.7137284155829	-13.2366415784607	13.6756877922831	-13.126964810392	13.6435545840871	-13.0179892007194	13.6166839272611	-12.9098220738723	13.5945523913307	-12.8026266362437	13.5767567091733	-12.6965999065816	13.563009556544	-12.5919517797779	13.5531326074089	-12.4888855671487	13.5470471281871	-12.3875803223416	13.544762406279	-12.2881752243248	13.5463623357069	-12.1907562480706	13.5519905050375	-12.095345310099	13.5618341497426	-12.0018920306062	13.5761073426395	-11.9102682070888	13.5950338019312	-11.8202650468136	13.6188296966122	-11.7315931578198	13.6476868236764	-11.6438852510021	13.6817565207568	-11.5567014598348
13.3369666786061	-13.6219787352628	13.3000295134632	-13.4961857862028	13.2703870677879	-13.3712912458309	13.2471636954228	-13.2471923702922	13.2295972000565	-13.1238926742927	13.2170446379284	-13.0014781644802	13.2089846935672	-12.8800938885599	13.2050167712378	-12.7599212231353	13.2048569926162	-12.6411562970641	13.2083313352367	-12.5239899158111	13.2153661859542	-12.4085893163588	13.2259766185628	-12.2950820422441	13.2402527344158	-12.183542184822	13.2583444290715	-12.0739791905437	13.2804449663883	-11.9663293855278	13.3067737539266	-11.8604503186891	13.3375587198834	-11.7561179738596	13.3730186920574	-11.6530268503828	13.4133461735679	-11.5507928612939	13.4586908983589	-11.4489589490832
12.7434369754587	-13.6299223597838	12.7220458887041	-13.4901310909405	12.7076622439698	-13.3513561283345	12.6994142287959	-13.2134661592774	12.6965423597561	-13.0764404623421	12.6984059697511	-12.9403445756221	12.7044861153704	-12.8053062290234	12.7143850479927	-12.6714919897666	12.7278224438445	-12.5390850429534	12.7446286357354	-12.4082644961394	12.7647351320326	-12.2791865589059	12.7881627461442	-12.151967906015	12.8150076918779	-12.0266714865215	12.8454260261902	-11.9032949918864	12.8796168407375	-11.7817621444021	12.9178046170922	-11.6619169138572	12.9602211673781	-11.5435207160852	13.0070875823693	-11.4262525926284	13.0585966028569	-11.3097123169694	13.1148958174387	-11.1934263203771
12.0246119574775	-13.468493325034	12.0188089952643	-13.315533389647	12.0196967855212	-13.1636724672097	12.0264078584797	-13.0127516584042	12.038185809321	-12.8627269637135	12.0543924954539	-12.7136443961407	12.074511497557	-12.5656153012839	12.0981479885774	-12.4187923612749	12.1250252103701	-12.2733467306392	12.1549778088368	-12.1294467175865	12.1879423246283	-11.9872383841876	12.2239451771609	-11.8468283939715	12.263088514349	-11.7082693863977	12.3055343287016	-11.5715481051594	12.3514872619226	-11.4365764521552	12.401176534691	-11.3031855820304	12.4548374457426	-11.171123094276	12.5126928846869	-11.0400533218108	12.5749352962456	-10.9095606576028	12.6417095199387	-10.7791558050211
11.1749795464074	-13.1239055379686	11.1846132238442	-12.9587409010503	11.2005937179446	-12.7947226815612	11.2220582921668	-12.631665468371	11.2482538720455	-12.4695030318183	11.278544977667	-12.3082628913338	11.3124177603481	-12.1480410285945	11.3494802877222	-11.9889772512164	11.3894592811056	-11.8312316824109	11.4321935641001	-11.6749628158189	11.47762453116	-11.5203075325022	11.5257839887053	-11.367363429542	11.5767797587431	-11.2161737576057	11.6307794654237	-11.0667152090325	11.6879929481603	-10.9188887393039	11.7486537606281	-10.7725135440988	11.8130002229895	-10.6273242523932	11.8812564950311	-10.4829713341623	11.9536141306059	-10.3390246600996	12.0302145590293	-10.1949800912578
10.189022145147	-12.5820101844036	10.2137315219042	-12.4057431268255	10.2444189852653	-12.2306349198752	10.2802268037245	-12.0564747999379	10.3204053710565	-11.8831754374807	10.3643218990054	-11.710746970859	10.4114650514459	-11.5392711185154	10.4614456636784	-11.368875904259	10.5139937546215	-11.1997114996212	10.5689520988794	-11.0319276493615	10.626266679232	-10.8656531017313	10.6859743873127	-10.7009774148412	10.7481883805121	-10.5379354552625	10.8130815359839	-10.376494845703	10.8808684676394	-10.2165465561717	10.9517865889323	-10.0578987684605	11.0260767128894	-9.90027407800413	11.1039636812036	-9.74331003124247	11.1856375063308	-9.58656293148966	11.2712354946337	-9.42951478298743
9.06122447899279	-11.8283031591828	9.10042282502729	-11.6421781372471	9.14520847615969	-11.4571902373933	9.19472886024384	-11.2731045783505	9.24823786491444	-11.0898139348306	9.30510531529098	-10.9073122496078	9.36482222734623	-10.7256681513656	9.42700197946789	-10.5449990438911	9.49137761352124	-10.3654463004023	9.55779554032986	-10.1871520571395	9.62620598207468	-10.0102380535758	9.69665053490769	-9.83478691351128	9.76924727842319	-9.66082620283033	9.84417389398573	-9.48831553676822	9.92164928084966	-9.31713694318803	10.0019141772217	-9.14708861965592	10.0852113027355	-8.97788215211131	10.1717655391827	-8.80914319274239	10.2617646578573	-8.64041552538562	10.355341084725	-8.47116837942858
7.7860678454601	-10.847908708297	7.83892588858661	-10.6533160668793	7.89696144151299	-10.4598059825104	7.95932713117083	-10.2671207566713	8.02528025559026	-10.0751345368786	8.09419307119762	-9.88382631990563	8.16555868699276	-9.69325288249514	8.23899270636205	-9.50352223726254	8.3142308310103	-9.31476817861397	8.39112270975013	-9.12712644209192	8.4696223767294	-8.94071295140221	8.5497756782662	-8.75560457135673	8.63170513406954	-8.57182272306265	8.71559271665537	-8.38932015095293	8.80166106174619	-8.20797106078961	8.89015364204124	-8.02756477473384	8.98131444676239	-7.84780297514172	9.07536770977257	-7.66830053409856	9.17249821991241	-7.48858985203006	9.27283272873972	-7.30812855718078
6.35804740068231	-9.62560332529143	6.42347616330792	-9.42408285351425	6.49365696258119	-9.22355941629187	6.56774755425997	-9.02375385301275	6.64500845911712	-8.82452300667507	6.72481408417785	-8.62583223186786	6.80665927917982	-8.42772774615008	6.89016146655484	-8.23030945589527	6.97505856218412	-8.03370485373875	7.06120297734807	-7.8380445415733	7.14855205864255	-7.64343988143202	7.23715538124251	-7.44996321753599	7.32713936096222	-7.25763104732387	7.41868969142916	-7.066390448563	7.51203214383645	-6.87610899486732	7.60741228780085	-6.68656831437105	7.7050747026137	-6.49746136720796	7.80524224857583	-6.3083934381168	7.908095958249	-6.11888676222038	8.01375608759045	-5.92838862606623
4.77166523860465	-8.1457975742902	4.84829846978468	-7.93904189376517	4.92924622361101	-7.733169239558	5.01367121097122	-7.52788038712742	5.10083689027251	-7.32301624049092	5.19011944672709	-7.11852985930126	5.28101503244112	-6.9144582392466	5.37314240241803	-6.71089451147775	5.46624116605383	-6.50796119181282	5.56016595206312	-6.30578506547888	5.65487685589566	-6.1044742390291	5.75042660156946	-5.90409782886127	5.84694490357936	-5.70466868659865	5.94462055841565	-5.50612948671675	6.04368182867243	-5.30834242251114	6.14437570533901	-5.11108267416568	6.24694664541103	-4.91403572868897	6.35161538237007	-4.71679854724315	6.45855839646666	-4.51888449229417	6.56788861037882	-4.31973184643079
3.0214403554189	-6.3925472297659	3.10761654887664	-6.18240501415962	3.19766165032391	-5.97300643510868	3.29074305717844	-5.76403363266865	3.38612679161406	-5.55531296808505	3.48319036176186	-5.34678658498458	3.58143070664841	-5.13848362767324	3.68046735601522	-4.93049181816637	3.78004102644177	-4.72293005763919	3.88000795903817	-4.51592267118051	3.98033038013623	-4.30957585803301	4.08106353377801	-4.10395684402802	4.1823397924138	-3.89907615990324	4.28435039928215	-3.6948733899701	4.38732543182238	-3.49120665158584	4.49151259972545	-3.28784597856202	4.59715550359846	-3.08447069251985	4.70447198063434	-2.88067075680608	4.81363315225702	-2.67595201943429	4.92474376575764	-2.46974516609592
1.10191389246043	-4.34955662579932	1.19565791036984	-4.13803563408222	1.29282136576963	-3.92709728502214	1.39257598979792	-3.71640652862431	1.4941899165578	-3.5057765971184	1.59704144986061	-3.29514011593369	1.700627734113	-3.08451976926275	1.80456845569614	-2.87399925906269	1.90860479758593	-2.66369525946948	2.01259395958919	-2.45373101996985	2.116499638059	-2.24421221133379	2.22037893108365	-2.0352055394606	2.32436619686114	-1.82672057526395	2.4286544434015	-1.6186951649657	2.53347486615165	-1.41098469621667	2.63907517612828	-1.20335540291721	2.74569737438391	-0.995481797111934	2.8535556290472	-0.786948221537865	2.96281489889462	-0.577254422961634	3.07357092276307	-0.365824955959212
-0.992351495540265	-2.00017140425916	-0.893347202179622	-1.78944132666217	-0.791372247526462	-1.57911578576894	-0.687250990762358	-1.36884398929383	-0.581713702646908	-1.15842745769859	-0.475381869844889	-0.947790701236906	-0.368758777105993	-0.736951342609632	-0.262225246622942	-0.525990462622515	-0.156040311051132	-0.315023908481145	-0.0503465009519582	-0.104175253896158	0.0548206596862187	0.106448961873535	0.159519433355903	0.316781161249048	0.263885473929197	0.526811348234292	0.368112860102765	0.736602035879176	0.472433202118611	0.946299190304885	0.577093494313731	1.15613899830393	0.682333400208404	1.36645036565634	0.788362657250692	1.57765315375421	0.895339275131817	1.79025226111181	1.00334917513903	2.00482775211316


==> Oscillator_Ensemble/error_decay.dat <==
N	T_1	T_3.5
2	2.357186575	13.14937824
3	0.282978459	3.405233077
4	0.012721334	0.667535755
5	0.000969169	0.114396145
6	0.000977757	0.010577862
7	0.000964441	0.001332491
8	0.001002392	0.000174833
9	0.000961415	0.000204276


==> Pattern_Design/Moments.dat <==
NN,X0,Xf
1,-1.87272654867154e-08,2.73934864313708e-05
2,-4.78704816913404e-09,-0.000542785173735539
3,-6.8880758671172e-08,-0.613526660942752
4,0.779696798526393,0.611101484735704
5,-0.961217187555798,-0.790811829512729
6,-1.06390184627669e-08,-0.792079028222565
7,-1.03992028572533e-07,0.524883653701623
8,-0.619106347706306,-0.528545038940374
9,0.274567956770654,0.176738096968351
10,-1.40704696896995e-08,0.175062182871386
11,-1.27611893912e-07,-0.0843730080423078
12,0.0935053726519938,0.0798800068852927
13,-0.0259322962979285,-0.0798795332610953
14,-1.65291271185024e-08,-0.0818482946318818
15,-1.44424945832559e-07,-0.0594787044164433
16,-0.00607690110690955,0.0543937438449649
17,0.00123416623769612,0.0456566635063276
18,-1.83129241974224e-08,0.0434754365407794
19,-1.55878954590211e-07,0.0558365130471355
20,0.000221333180232791,-0.061324750094211
21,-3.56029165074331e-05,-0.0294931148868693
22,-1.9537029450637e-08,-0.0318201433297086
23,-1.62624822407821e-07,-0.0164327134855115
24,-5.17480575448753e-06,0.0107069657286297
25,0,0
26,0,0
27,0,0
28,0,0
29,0,0
30,0,0
31,0,0
32,0,0
33,0,0
34,0,0


==> Pattern_Design/control_downsample.dat <==
time_downsampling,u1,u2
0,-91975.4914304697,-91135.3490600856
0.01,-79593.3354365754,-79002.2981416782
0.02,-68054.335315665,-67686.9434736316
0.03,-57321.179260489,-57153.448756638
0.04,-47357.7302708107,-47367.0955324586
0.05,-38128.999021806,-38294.2576118536
0.06,-29601.1171851621,-29902.3759247097
0.07,-21741.3111978579,-22159.9337877423
0.08,-14517.8764737552,-15036.4325852706
0.09,-7900.15205306548,-8502.36785858917
0.1,-1858.49568482793,-2529.20579939608
0.11,3635.74066249615,2910.63985718751
0.12,8610.23486714945,7843.83054443215
0.13,13091.718301694,12296.1251851018
0.14,17105.9990669991,16292.4021262875
0.15,20677.9848173269,19856.6806923189
0.16,23831.7051812795,23012.1423601369
0.17,26590.3337833008,25781.1515615501
0.18,28976.2098705659,28185.2761166166
0.19,31010.8595497495,30245.307302515
0.2,32715.0166385252,31981.2795622129
0.21,34108.6431362731,33412.4898571512
0.22,35210.9493187366,34557.5166682517
0.23,36040.4134610806,35434.2386494105
0.24,36614.8011940814,36059.8529377905
0.25,36951.1844977754,36450.8931249357
0.26,37065.9603373061,36623.2468930443
0.27,36974.8689451653,36592.1733203455
0.28,36693.0117546642,36372.3198599123
0.29,36234.8689887239,35977.7389958297
0.3,35614.3169084509,35421.9045808034
0.31,34844.6447261641,34717.7278593606
0.32,33938.5711868282,33877.5731805599
0.33,32908.2608223671,32913.2734041721
0.34,31765.3398834106,31836.1450045236
0.35,30520.9119522216,30657.0028755244
0.36,29185.5732415065,29386.1748413924
0.37,27769.4275831158,28033.5158763461
0.38,26282.1011108691,26608.4220375167
0.39,24732.7566415057,25119.8441149402
0.4,23130.1077583049,23576.3010022692
0.41,21482.4326008824,21985.8927918632
0.42,19797.5873657506,20356.313598677
0.43,18083.0195213883,18694.8641158084
0.44,16345.7807419628,17008.4639059914
0.45,14592.5395635463,15303.6634327504
0.46,12829.5937671618,13586.655834493
0.47,11062.8824918861,11863.2884453819
0.48,9297.99808253045,10139.0740667696
0.49,7540.19767568196,8419.20199250558
0.5,5794.41452756317,6708.54879171301
0.51,4065.2690877908,5011.68885279903
0.52,2357.07982312356,3332.90469179349
0.53,673.873793811205,1676.19702896482
0.54,-980.603011884394,45.2946366915284
0.55,-2602.8755834604,-1556.33603756511
0.56,-4189.73002871866,-3125.4814704199
0.57,-5738.20394664455,-4659.17187931831
0.58,-7245.57702856252,-6154.67225522589
0.59,-8709.36188402686,-7609.47360632095
0.6,-10127.2950880392,-9021.28441033238
0.61,-11497.3284460326,-10388.0222721875
0.62,-12817.6204730036,-11707.8057837753
0.63,-14086.5280835413,-12978.9465816904
0.64,-15302.5984897636,-14199.9416014945
0.65,-16464.5613021998,-15369.4655240681
0.66,-17571.3208329343,-16486.3634108268
0.67,-18621.9485944562,-17549.643526251
0.68,-19615.6759942921,-18558.4703426399
0.69,-20551.887219129,-19512.1577252951
0.7,-21430.1123073346,-20410.1622953353
0.71,-22250.0204059361,-21252.0769660793
0.72,-23011.4132083063,-22037.6246510295
0.73,-23714.2185705842,-22766.6521403399
0.74,-24358.484303298,-23439.1241422043
0.75,-24944.3721339908,-24055.1174873661
0.76,-25472.1518398575,-24614.8154931981
0.77,-25942.1955458219,-25118.5024848091
0.78,-26354.9721860942,-25566.5584699074
0.79,-26711.0421242804,-25959.4539660896
0.8,-27011.0519328011,-26297.74497574
0.81,-27255.7293248683,-26582.0681077834
0.82,-27445.8782383061,-26813.1358420437
0.83,-27582.3740683159,-26991.7319354761
0.84,-27666.1590451525,-27118.706965263
0.85,-27698.2377558631,-27194.9740081572
0.86,-27679.6728052322,-27221.504452982
0.87,-27611.5806153457,-27199.3239428431
0.88,-27495.1273585381,-27129.5084463369
0.89,-27331.5250252401,-27013.1804535674
0.9,-27122.0276172847,-26851.5052950461
0.91,-26867.9274733518,-26645.6875820461
0.92,-26570.5517149415,-26396.9677647169
0.93,-26231.2588151813,-26106.6188065586
0.94,-25851.4352895643,-25775.9429711817
0.95,-25432.4924995586,-25406.2687222012
0.96,-24975.8635752159,-24998.9477313417
0.97,-24483.000446435,-24555.3519916891
0.98,-23955.3709862031,-24076.8710395545
0.99,-23394.456260008,-23564.9092737337
1,-22801.7478818262,-23020.8833780517
1.01,-22178.745472168,-22446.2198427177
1.02,-21526.9542150177,-21842.3525781353
1.03,-20847.8825182041,-21210.7206253228
1.04,-20143.0397632298,-20552.7659571165
1.05,-19413.9341556596,-19869.9313695639
1.06,-18662.0706624381,-19163.6584607828
1.07,-17888.9490419403,-18435.3856952658
1.08,-17096.0619596247,-17686.5465522376
1.09,-16284.8931919006,-16918.567756004
1.1,-15456.9159115014,-16132.8675868735
1.11,-14613.5910538012,-15330.8542679956
1.12,-13756.365766598,-14513.9244300517
1.13,-12886.6719338818,-13683.4616517085
1.14,-12005.9247749337,-12840.8350701782
1.15,-11115.5215225033,-11987.3980612909
1.16,-10216.8401655632,-11124.4869939489
1.17,-9311.2382688418,-10253.4200474034
1.18,-8400.0518572785,-9375.49609532403
1.19,-7484.5943670878,-8491.99365471056
1.2,-6566.15566365422,-7604.16989372144
1.21,-5646.00111958334,-6713.25970815735
1.22,-4725.37075868271,-5820.47484456869
1.23,-3805.47845214729,-4927.0030946653
1.24,-2887.51118289222,-4034.00753363476
1.25,-1972.62835587766,-3142.62582094383
1.26,-1061.96117208356,-2253.9695501131
1.27,-156.612050677267,-1369.12365134523
1.28,742.34589743725,-489.145841779332
1.29,1633.86934236967,384.933871422659
1.3,2516.94516160586,1252.1136456928
1.31,3390.59081895323,2111.42020835394
1.32,4253.85469798547,2961.90921967395
1.33,5105.81639030054,3802.66559292945
1.34,5945.58694165131,4632.80377293636
1.35,6772.30905511949,5451.46797067714
1.36,7585.15725872179,6257.83236738581
1.37,8383.33802445982,7051.10126927252
1.38,9166.08986295125,7830.50923672365
1.39,9932.68336936442,8595.32117181639
1.4,10682.421244138,9344.8323738352
1.41,11414.638271487,10078.3685583493
1.42,12128.7012718832,10795.2858525847
1.43,12824.0090226488,11494.9707520392
1.44,13499.9921445448,12176.8400520924
1.45,14156.1129597918,12840.3407483742
1.46,14791.8653286595,13484.9499130464
1.47,15406.7744487359,14110.1745396233
1.48,16000.3966393732,14715.5513716288
1.49,16572.3190935117,15300.6466952872
1.5,17122.1596093114,15865.056120109
1.51,17649.5663012736,16408.4043275863
1.52,18154.2172820476,16930.344804646
1.53,18635.8203332777,17430.5595575663
1.54,19094.1125523996,17908.7588002638
1.55,19528.8599805375,18364.6806307236
1.56,19939.8572090048,18798.0906826108
1.57,20326.9269801134,19208.7817710583
1.58,20689.9197567081,19596.5735065942
1.59,21028.7132944771,19961.3119096862
1.6,21343.2121835919,20302.8690048382
1.61,21633.3473814813,20621.1423940492
1.62,21899.0757466866,20916.0548277052
1.63,22140.3795350089,21187.5537622845
1.64,22357.2659067861,21435.6108980179
1.65,22549.7664230219,21660.2217180856
1.66,22717.9365059295,21861.405004323
1.67,22861.8549291,22039.2023615663
1.68,22981.623271584,22193.6777183015
1.69,23077.36537197,22324.916814919
1.7,23149.2267828155,22433.0267140511
1.71,23197.3742047568,22518.1352669181
1.72,23221.9949316817,22580.3906017554
1.73,23223.2962790542,22619.9605893523
1.74,23201.5050055385,22637.032318034
1.75,23156.8667504702,22631.8115513169
1.76,23089.645446564,22604.5221903101
1.77,23000.1227338365,22555.405729067
1.78,22888.5973881435,22484.7207145484
1.79,22755.3847204988,22392.742183912
1.8,22600.8160058512,22279.7611376317
1.81,22425.2378895979,22146.0839646401
1.82,22229.0117994633,21992.0319084198
1.83,22012.5133562752,21817.940504508
1.84,21776.1317988796,21624.159037438
1.85,21520.2693890023,21411.0499830423
1.86,21245.3408365261,21178.9884591066
1.87,20951.7727154154,20928.3616828223
1.88,20640.002887315,20659.5684193564
1.89,20310.479923343,20373.0184291276
1.9,19963.6625366384,20069.1319478012
1.91,19600.0190156375,19748.3391256959
1.92,19220.0266542769,19411.0795052788
1.93,18824.1711891762,19057.8014745468
1.94,18412.9462647523,18688.9617578483
1.95,17986.8528601353,18305.0248791913
1.96,17546.3987531047,17906.4626391441
1.97,17092.0979856344,17493.7536065698
1.98,16624.4703214326,17067.3826134336
1.99,16144.0407269278,16627.840241131
2,15651.3388422094,16175.6223215956
2.01,15146.8984708936,15711.2294437196
2.02,14631.25707386,15235.1664744845
2.03,14104.955262981,14747.942065945
2.04,13568.5363145596,14250.0681895517
2.05,13022.5456746907,13742.0596583857
2.06,12467.5304861275,13224.4336734706
2.07,11904.0391174467,12697.7093724266
2.08,11332.6206931096,12162.4073636169
2.09,10753.8246543961,11619.0493105174
2.1,10168.2002924523,11068.157472674
2.11,9576.29631944593,10510.2543118228
2.12,8978.66044771653,9945.86204220273
2.13,8375.83894719205,9375.50224884136
2.14,7768.37625732148,8799.69545971573
2.15,7156.81456074427,8218.96077589397
2.16,6541.69340331857,7633.81546814452
2.17,5923.54930606417,7044.77462139558
2.18,5302.91538591498,6452.35073516908
2.19,4680.32098419597,5857.05339583101
2.2,4056.29131450378,5259.38889026183
2.21,3431.34710758483,4659.85990433008
2.22,2806.00429874641,4058.96515470581
2.23,2180.7736385775,3457.19907225239
2.24,1556.1604331213,2855.05148728281
2.25,932.664206070272,2253.00733409277
2.26,310.778386894928,1651.54632421966
2.27,-309.009952796415,1051.14267034547
2.28,-926.220410081064,452.264811831694
2.29,-1540.37951819381,-144.624861908906
2.3,-2151.0209958927,-739.070297246933
2.31,-2757.68599846927,-1330.6219962097
2.32,-3359.92342089834,-1918.83728585264
2.33,-3957.29002583342,-2503.28055356143
2.34,-4549.35078159525,-3083.52345932996
2.35,-5135.67899981317,-3659.14517916113
2.36,-5715.85659159694,-4229.73261207505
2.37,-6289.47422635212,-4794.88055872436
2.38,-6856.13154854475,-5354.1919400376
2.39,-7415.43734252359,-5907.27795784186
2.4,-7967.00972807312,-6453.75830913258
2.41,-8510.47625705786,-6993.26130218141
2.42,-9045.47415023098,-7525.42408356879
2.43,-9571.65039126237,-8049.89270571558
2.44,-10088.6618529753,-8566.32232564587
2.45,-10596.1754332459,-9074.37733992409
2.46,-11093.8682028185,-9573.73147582306
2.47,-11581.4274637686,-10064.0679120011
2.48,-12058.5508902051,-10545.0794242828
2.49,-12524.946569492,-11016.4684658551
2.5,-12980.3331422798,-11477.9472300723
2.51,-13424.4398184064,-11929.2377924908
2.52,-13857.0065006623,-12370.0721199282
2.53,-14277.7838016799,-12800.1922114769
2.54,-14686.5330923221,-13219.350088783
2.55,-15083.0265699628,-13627.3079298439
2.56,-15467.047256166,-14023.8380058367
2.57,-15838.3890883666,-14408.7228441722
2.58,-16196.8568281554,-14781.7551499944
2.59,-16542.2661915461,-15142.737927208
2.6,-16874.443759022,-15491.4844074852
2.61,-17193.2270477086,-15827.8181196946
2.62,-17498.464408581,-16151.5728639733
2.63,-17790.0151011203,-16462.5927221306
2.64,-18067.7492187664,-16760.7320432536
2.65,-18331.5476837449,-17045.8554179207
2.66,-18581.3021564598,-17317.8376921367
2.67,-18816.9150661301,-17576.5638908513
2.68,-19038.2994784094,-17821.9291804077
2.69,-19245.3790980571,-18053.8388781725
2.7,-19438.0882046627,-18272.2083487166
2.71,-19616.3715359216,-18476.9630133191
2.72,-19780.1842775792,-18668.0382105794
2.73,-19929.4918815802,-18845.379195144
2.74,-20064.2701164993,-19008.9410493012
2.75,-20184.5048799809,-19158.688606959
2.76,-20290.1920814869,-19294.5963352963
2.77,-20381.3376583681,-19416.6483378882
2.78,-20457.9573207417,-19524.8381865892
2.79,-20520.0765638441,-19619.1688415447
2.8,-20567.7304450822,-19699.6525600063
2.81,-20600.9635821632,-19766.3108206488
2.82,-20619.8299287012,-19819.174153138
2.83,-20624.3926568156,-19858.282048829
2.84,-20614.7240756227,-19883.6828985501
2.85,-20590.9054366786,-19895.4337706121
2.86,-20553.0268373669,-19893.6003725491
2.87,-20501.1870314555,-19878.2568922683
2.88,-20435.4932762104,-19849.4858463052
2.89,-20356.0612684809,-19807.3779469744
2.9,-20263.0148759138,-19752.0319881163
2.91,-20156.486022395,-19683.5546906893
2.92,-20036.6145688997,-19602.0605412773
2.93,-19903.5480458301,-19507.6716832694
2.94,-19757.4415854614,-19400.5176995342
2.95,-19598.4576991108,-19280.7355256368
2.96,-19426.7661052699,-19148.469256485
2.97,-19242.543603345,-19003.869977442
2.98,-19045.9737725281,-18847.0956415204
2.99,-18837.2469983402,-18678.3108810057
3,-18616.5600554804,-18497.6868165173
3.01,-18384.1160658759,-18305.4009494474
3.02,-18140.1243523335,-18101.6368938502
3.03,-17884.8000643803,-17886.584338088
3.04,-17618.3641843308,-17660.4387868599
3.05,-17341.0432570879,-17423.4013604095
3.06,-17053.0691633313,-17175.6787011968
3.07,-16754.6790030906,-16917.4827479632
3.08,-16446.1148518321,-16649.0305201011
3.09,-16127.6235615565,-16370.5439648187
3.1,-15799.4566330469,-16082.2499636622
3.11,-15461.8699142799,-15784.3797512089
3.12,-15115.1235029628,-15477.1690356355
3.13,-14759.4814892295,-15160.8578576111
3.14,-14395.2117983716,-14835.6901202341
3.15,-14022.5859637947,-14501.9136802692
3.16,-13641.8789458212,-14159.7800644375
3.17,-13253.3688764026,-13809.5441825065
3.18,-12857.337011422,-13451.4643689523
3.19,-12454.0674185334,-13085.801937354
3.2,-12043.846782842,-12712.8212945823
3.21,-11626.964215055,-12332.7894345374
3.22,-11203.7111196621,-11945.9759775839
3.23,-10774.380887201,-11552.6529910856
3.24,-10339.2689099517,-11153.0946331017
3.25,-9898.67210155284,-10747.5771127057
3.26,-9452.88892124794,-10336.3785520289
3.27,-9002.2191385405,-9919.7785341996
3.28,-8546.96361634832,-9498.0584055137
3.29,-8087.42406121594,-9071.50053802495
3.3,-7623.90302256179,-8640.38856790794
3.31,-7156.70351873111,-8205.00705250066
3.32,-6686.12895181398,-7765.64132838251
3.33,-6212.48290465654,-7322.57730583134
3.34,-5736.06891542232,-6876.10136177504
3.35,-5257.1904435064,-6426.50005521989
3.36,-4776.15051143147,-5974.06010731294
3.37,-4293.25162848786,-5519.06814087821
3.38,-3808.79563137177,-5061.81045640325
3.39,-3323.08341953984,-4602.57310830812
3.4,-2836.4149410915,-4141.64138771829
3.41,-2349.08888619793,-3679.30002847464
3.42,-1861.40258850852,-3215.832730562
3.43,-1373.65184691082,-2751.52223248633
3.44,-886.130756011492,-2286.65001392769
3.45,-399.131632145505,-1821.49628501801
3.46,87.0553452960281,-1356.33962561121
3.47,572.141996353788,-891.457218555896
3.48,1055.84247100381,-427.124121200317
3.49,1537.87346439613,36.3864185541605
3.5,2017.95421466691,498.803022774834
3.51,2495.80659180391,959.856881134346
3.52,2971.15546030045,1419.28123474547
3.53,3443.72870797261,1876.81200969677
3.54,3913.25726045957,2332.18769725481
3.55,4379.47530286079,2785.14947271216
3.56,4842.12041340242,3235.44140692192
3.57,5300.93391388788,3682.81055480742
3.58,5755.6604327671,4127.00712423813
3.59,6206.04854260561,4567.78453276238
3.6,6651.85063422,5004.89951944405
3.61,7092.8230655701,5438.11227039705
3.62,7528.72638456106,5867.18660169202
3.63,7959.32519867909,6291.88992226116
3.64,8384.38847103943,6711.99342701512
3.65,8803.68951065228,7127.27216769461
3.66,9217.00625906829,7537.50524699619
3.67,9624.12107964644,7942.47570491933
3.68,10024.8211154532,8341.97082562503
3.69,10418.8981243332,8735.78211713104
3.7,10806.1489123811,9123.70541434393
3.71,11186.3750221181,9505.54088956795
3.72,11559.3830608558,9881.09330732499
3.73,11924.9847631528,10250.1718435637
3.74,12282.996856275,10612.590588417
3.75,12633.2414408245,10968.1680238178
3.76,12975.5457986471,11316.7276135396
3.77,13309.7424424191,11658.0974823033
3.78,13635.6694904184,11992.1108707868
3.79,13953.1702938735,12318.6057652237
3.8,14262.0937964154,12637.4252808045
3.81,14562.2943691548,12948.4175991898
3.82,14853.6321437571,13251.4358738898
3.83,15135.9726417268,13546.3385431521
3.84,15409.1872007389,13832.989350033
3.85,15673.1527718173,14111.2569552369
3.86,15927.7520811363,14381.0154912649
3.87,16172.8734739991,14642.144429837
3.88,16408.4112663941,14894.5285286615
3.89,16634.2652325529,15138.0577787647
3.9,16850.3412761116,15372.627769528
3.91,17056.5510746814,15598.1394425305
3.92,17252.8117927138,15814.4990026246
3.93,17439.0468759528,16021.6182871524
3.94,17615.1853309728,16219.4144921455
3.95,17781.1622114519,16407.8103412596
3.96,17936.9181353306,16586.7338905241
3.97,18082.3998180742,16756.118889919
3.98,18217.5597961089,16915.9044480249
3.99,18342.3561792689,17066.0349632734
4,18456.7531411542,17206.4606623074
4.01,18560.7204785562,17337.136898437
4.02,18654.2338647864,17458.0248761268
4.03,18737.2747550035,17569.0906074362
4.04,18809.8302333612,17670.3060688641
4.05,18871.8930888897,17761.6486496291
4.06,18923.4617420988,17843.1008155123
4.07,18964.5405015532,17914.6503861257
4.08,18995.1390693544,17976.2908702491
4.09,19015.2725921567,18028.0207989098
4.1,19024.9620866127,18069.8441182011
4.11,19024.2337919728,18101.7696849994
4.12,19013.1193481897,18123.8121151424
4.13,18991.6559655242,18135.9908069502
4.14,18959.8862022543,18138.3303178858
4.15,18917.857855063,18130.8605132712
4.16,18865.6237204605,18113.6160388759
4.17,18803.2421812412,18086.636616625
4.18,18730.7764312541,18049.9670188365
4.19,18648.294917295,18003.6568832852
4.2,18555.8709197318,17947.7604131755
4.21,18453.5826321672,17882.3371346967
4.22,18341.5133739715,17807.4507286194
4.23,18219.7509977252,17723.1700418737
4.24,18088.3880853177,17629.5680430914
4.25,17947.5221694359,17526.7227120061
4.26,17797.2549426147,17414.7162108014
4.27,17637.6927033504,17293.635288254
4.28,17468.9464517438,17163.570779853
4.29,17291.1310861065,17024.618164448
4.3,17104.3662728131,16876.876707428
4.31,16908.7754821712,16720.4503363746
4.32,16704.4861413612,16555.4465919891
4.33,16491.6301274185,16381.9769360075
4.34,16270.3429599957,16200.1572224553
4.35,16040.76398612,16010.1065806012
4.36,15803.0364167863,15811.9483625553
4.37,15557.3070038442,15605.8092178804
4.38,15303.7259844391,15391.8195572702
4.39,15042.4471864826,15170.11314085
4.4,14773.6278037357,14940.8274972711
4.41,14497.428241714,14704.1031403888
4.42,14214.0120349978,14460.0834051652
4.43,13923.5458751102,14208.9159496207
4.44,13626.199348036,13950.7504044334
4.45,13322.1449233232,13685.7397479785
4.46,13011.5580665648,13414.0400015762
4.47,12694.6165903127,13135.8097993572
4.48,12371.5006103034,12851.2105098845
4.49,12042.3940254412,12560.4058456243
4.5,11707.4813478615,12263.5624995799
4.51,11366.9505341498,11960.8492688736
4.52,11020.9912462711,11652.4369267075
4.53,10669.7954691495,11338.4993678995
4.54,10313.5568132484,11019.2119072778
4.55,9952.47077811783,10694.752073456
4.56,9586.73490919021,10365.2990026397
4.57,9216.54813594407,10031.0343874738
4.58,8842.11096922793,9692.14085321714
4.59,8463.62498885371,9348.80336985085
4.6,8081.29379783413,9001.2076874087
4.61,7695.32199624255,8649.54164995119
4.62,7305.91460739845,8293.99444498601
4.63,6913.27854345726,7934.75575931352
4.64,6517.62095258805,7572.01739242639
4.65,6119.15025670013,7205.97089261034
4.66,5718.0751421616,6836.81017483808
4.67,5314.60527314145,6464.72924749889
4.68,4908.95034181672,6089.9230372218
4.69,4501.3209357551,5712.58679430771
4.7,4091.9272834167,5332.91684826289
4.71,3680.98010702882,4951.10966426096
4.72,3268.69061506001,4567.36187902073
4.73,2855.26910989248,4181.87086794974
4.74,2440.92592499812,3794.83410051127
4.75,2025.87182123189,3406.44855363936
4.76,1610.31669284245,3016.91166354396
4.77,1194.46968886985,2626.42056945783
4.78,778.540134343268,2235.17231902536
4.79,362.736231959309,1843.36383300343
4.8,-52.7344549806982,1451.19094272198
4.81,-467.665653443542,1058.8493558562
4.82,-881.851014013053,666.534847019336
4.83,-1295.08609414247,274.44150361336
4.84,-1707.16745405661,-117.23713891214
4.85,-2117.89217396475,-508.307916971403
4.86,-2527.05993382738,-898.578988257024
4.87,-2934.47046332998,-1287.85949018613
4.88,-3339.92613682946,-1675.95948828178
4.89,-3743.22968808673,-2062.69085945501
4.9,-4144.1869142775,-2447.86607430654
4.91,-4542.60446625589,-2831.29947057338
4.92,-4938.29074724928,-3212.80650030564
4.93,-5331.05698757196,-3592.20380364235
4.94,-5720.71507989239,-3969.31102268434
4.95,-6107.08032833989,-4343.94794525804
4.96,-6489.96948050684,-4715.93700807185
4.97,-6869.20164374992,-5085.10220817045
4.98,-7244.59812321207,-5451.26975716935
4.99,-7615.98298587097,-5814.26740266081
5,-7983.1824659422,-6173.92515879285
5.01,-8346.02554837803,-6530.07542523003
5.02,-8704.34352305851,-6882.55265532419
5.03,-9057.97074255819,-7231.19372990408
5.04,-9406.74405374156,-7575.83718886218
5.05,-9750.5033888662,-7916.32483731528
5.06,-10089.0910297904,-8252.50083827103
5.07,-10422.3526122348,-8584.21140971248
5.08,-10750.1372484386,-8911.30572233056
5.09,-11072.2961018741,-9233.63592457176
5.1,-11388.6839221542,-9551.05615231159
5.11,-11699.1592043599,-9863.42374718967
5.12,-12003.5821058128,-10170.5989906764
5.13,-12301.8179277896,-10472.4449051992
5.14,-12593.7347120529,-10768.8271847412
5.15,-12879.2029478645,-11059.6156211107
5.16,-13158.0974584672,-11344.6812298538
5.17,-13430.2969675341,-11623.8999336287
5.18,-13695.6822992973,-11897.149431402
5.19,-13954.1392225553,-12164.3116904631
5.2,-14205.5563104292,-12425.271124177
5.21,-14449.8262914493,-12679.9157650701
5.22,-14686.8447812936,-12928.1362862792
5.23,-14916.5125580834,-13169.8286993481
5.24,-15138.732442951,-13404.8892359418
5.25,-15353.4124230089,-13633.2204495646
5.26,-15560.4630939893,-13854.7270386335
5.27,-15759.8000475884,-14069.3168772439
5.28,-15951.3422612305,-14276.9023766914
5.29,-16135.011975485,-14477.3984408943
5.3,-16310.7365822076,-14670.7245872297
5.31,-16478.4466890513,-14856.8025758803
5.32,-16638.0764005838,-15035.5592050357
5.33,-16789.5645868044,-15206.92412766
5.34,-16932.8541667708,-15370.830301368
5.35,-17067.8915127041,-15527.2153423663
5.36,-17194.626720029,-15676.0201571545
5.37,-17313.0146424295,-15817.1884922219
5.38,-17423.0141020116,-15950.6689587074
5.39,-17524.5880305972,-16076.4136939559
5.4,-17617.702017024,-16194.3777382719
5.41,-17702.3277743655,-16304.5211879538
5.42,-17778.4398663819,-16406.8065208432
5.43,-17846.0163458897,-16501.201122637
5.44,-17905.0408539758,-16587.6754619453
5.45,-17955.4999454967,-16666.203505727
5.46,-17997.383969332,-16736.7632890071
5.47,-18030.6883308793,-16799.3374889028
5.48,-18055.4115012127,-16853.9110305471
5.49,-18071.5566254505,-16900.4734665105
5.5,-18079.1306742193,-16939.0178403547
5.51,-18078.1433926474,-16969.5411554935
5.52,-18068.6106215943,-16992.042975365
5.53,-18050.5499172288,-17006.5286037623
5.54,-18023.9850677346,-17013.0050267249
5.55,-17988.9410005166,-17011.4840836942
5.56,-17945.44854592,-17001.9811531395
5.57,-17893.5422454516,-16984.5151526553
5.58,-17833.2588383632,-16959.1079716679
5.59,-17764.6408713649,-16925.7854735019
5.6,-17687.7335561132,-16884.5782514046
5.61,-17602.5854934949,-16835.5179693923
5.62,-17509.2493410134,-16778.6425496109
5.63,-17407.7821493758,-16713.9911293827
5.64,-17298.243562543,-16641.6078284399
5.65,-17180.6970864368,-16561.5387874669
5.66,-17055.2094676509,-16473.8355982534
5.67,-16921.8518756436,-16378.551196707
5.68,-16780.6976756583,-16275.7430774366
5.69,-16631.8245655203,-16165.4710490241
5.7,-16475.312909025,-16047.7989380211
5.71,-16311.2473570322,-15922.7939375099
5.72,-16139.7152815527,-15790.5255679421
5.73,-15960.8063014374,-15651.0666114002
5.74,-15774.6145972305,-15504.4939964363
5.75,-15581.2375152769,-15350.8872938413
5.76,-15380.7741411131,-15190.3275283622
5.77,-15173.3276049384,-15022.9005848493
5.78,-14959.0043996344,-14848.6951341392
5.79,-14737.9121589625,-14667.8014225122
5.8,-14510.1626445134,-14480.3133350172
5.81,-14275.870778269,-14286.3287078231
5.82,-14035.152685163,-14085.9445285419
5.83,-13788.1299239657,-13879.2648559489
5.84,-13534.9225396184,-13666.3933310306
5.85,-13275.6575649344,-13447.4375064126
5.86,-13010.4601108444,-13222.5060376638
5.87,-12739.4623236068,-12991.7120376651
5.88,-12462.7944562359,-12755.170216293
5.89,-12180.5921680477,-12512.996577668
5.9,-11892.9921182913,-12265.3104633166
5.91,-11600.132064513,-12012.2332870855
5.92,-11302.1534505016,-11753.8883286127
5.93,-10999.1991971436,-11490.4012667291
5.94,-10691.4152464066,-11221.9002485308
5.95,-10378.9472620857,-10948.5137722248
5.96,-10061.944206913,-10670.3744198554
5.97,-9740.55546769708,-10387.6140983789
5.98,-9414.93344077064,-10100.3700171376
5.99,-9085.23369407126,-9808.77641251404
6,-8751.60890482718,-9512.97421414508
6.01,-8414.21662724519,-9213.10201220245
6.02,-8073.21504970346,-8909.30193226498
6.03,-7728.7632439081,-8601.716865455
6.04,-7381.02187416345,-8290.49101158423
6.05,-7030.15338437227,-7975.77185582206
6.06,-6676.31846850216,-7657.70346201881
6.07,-6319.68334763462,-7336.43649338911
6.08,-5960.41157522132,-7012.12065902778
6.09,-5598.66932730167,-6684.90377177135
6.1,-5234.62317662854,-6354.93903442943
6.11,-4868.43857763511,-6022.37884356618
6.12,-4500.28591904426,-5687.37583992133
6.13,-4130.33288138497,-5350.08315886535
6.14,-3758.74717391677,-5010.65789268753
6.15,-3385.69901043952,-4669.25333353181
6.16,-3011.35885523292,-4326.02619314312
6.17,-2635.89513259343,-3981.13283700614
6.18,-2259.47858762324,-3634.72908737345
6.19,-1882.2797330171,-3286.97356893799
6.2,-1504.46813410104,-2938.02325496298
6.21,-1126.2158067646,-2588.03530454599
6.22,-747.691307241948,-2237.1681071156
6.23,-369.065691608032,-1885.58033876176
6.24,9.49101267179574,-1533.42912969901
6.25,387.811046411375,-1180.87150479925
6.26,765.723076830085,-828.066580014001
6.27,1143.06165208493,-475.17274090509
6.28,1519.65445867218,-122.345872582598
6.29,1895.33710453129,230.256208781437
6.3,2269.94262410106,582.476776377742
6.31,2643.30349438882,934.160692588924
6.32,3015.25400272968,1285.15089611383
6.33,3385.63213432838,1635.29231364322
6.34,3754.27370238799,1984.43105200795
6.35,4121.01540294376,2332.41261483604
6.36,4485.69578360021,2679.08445265463
6.37,4848.15679033455,3024.29401480953
6.38,5208.23690031991,3367.89163634717
6.39,5565.78026557771,3709.72484815224
6.4,5920.63012813896,4049.64533107969
6.41,6272.63192442012,4387.50573526712
6.42,6621.63174147559,4723.15629515912
6.43,6967.47818531018,5056.45498273421
6.44,7310.02123155748,5387.2540173608
6.45,7649.11256132536,5715.41198521588
6.46,7984.60585997426,6040.78698910211
6.47,8316.35383672183,6363.23797814306
6.48,8644.2160323596,6682.62641385917
6.49,8968.04866518291,6998.81586832202
6.5,9287.71586679637,7311.66876793401
6.51,9603.07784097234,7621.05391672473
6.52,9914.00011633041,7926.83695595095
6.53,10220.3502597018,8228.88613181727
6.54,10521.9960869257,8527.07555839587
6.55,10818.8106014857,8821.27738103218
6.56,11110.6662649085,9111.36716083324
6.57,11397.4405314709,9397.22163667736
6.58,11679.0105741008,9678.71928382426
6.59,11955.257535382,9955.74275821757
6.6,12226.0647629773,10228.1749043176
6.61,12491.3184727707,10495.90197665
6.62,12750.9075199689,10758.8096495036
6.63,13004.7219064601,11016.7886119665
6.64,13252.6555234059,11269.7342366385
6.65,13494.6056560901,11517.5371450577
6.66,13730.4708872166,11760.0971583976
6.67,13960.1513777579,11997.3112099113
6.68,14183.5553869178,12229.0836539425
6.69,14400.5888913667,12455.3174008634
6.7,14611.1606514661,12675.920610586
6.71,14815.1857783769,12890.8013311776
6.72,15012.5802385476,13099.8737727401
6.73,15203.2645921189,13303.0519502479
6.74,15387.1589163255,13500.2505482576
6.75,15564.1892078915,13691.392737843
6.76,15734.2854945615,13876.4016688084
6.77,15897.3753237142,14055.2014492277
6.78,16053.3971165212,14227.7194194981
6.79,16202.2870722155,14393.8907445045
6.8,16343.9867950687,14553.6462173122
6.81,16478.4396128763,14706.9224131025
6.82,16605.5924090749,14853.6591937841
6.83,16725.396767177,14993.8023226873
6.84,16837.8043126791,15127.2928577838
6.85,16942.7739144429,15254.084015867
6.86,17040.2650694687,15374.1222258869
6.87,17130.2416987895,15487.3659146228
6.88,17212.6696067411,15593.7699055138
6.89,17287.5175202153,15693.294935076
6.9,17354.7621605459,15785.9055449321
6.91,17414.3773133421,15871.5678323763
6.92,17466.3445260399,15950.2491381064
6.93,17510.6441847132,16021.9252802045
6.94,17547.2659141241,16086.5682695002
6.95,17576.1972754629,16144.1581329472
6.96,17597.4327303871,16194.6761176557
6.97,17610.968647068,16238.1081404209
6.98,17616.8046547474,16274.439692743
6.99,17614.9410088114,16303.6633505759
7,17605.3891718998,16325.7704799123
7.01,17588.1547590332,16340.7609122153
7.02,17563.2520028256,16348.6308874932
7.03,17530.696121616,16349.386834695
7.04,17490.5075313642,16343.0318363246
7.05,17442.7085117719,16329.5760715983
7.06,17387.3250858529,16309.0313234692
7.07,17324.385985538,16281.4118793595
7.08,17253.9227793758,16246.7361074795
7.09,17175.9723322743,16205.0264982321
7.1,17090.5728552446,16156.3040585664
7.11,16997.7644766355,16100.5967933782
7.12,16897.5953084981,16037.934427018
7.13,16790.1110743199,15968.351459001
7.14,16675.3613526609,15891.8805010513
7.15,16553.404060917,15808.5604259501
7.16,16424.2926831916,15718.4357219593
7.17,16288.0909373585,15621.5472357689
7.18,16144.8583365745,15517.94361837
7.19,15994.6633674479,15407.6751445457
7.2,15837.5730645185,15290.791027137
7.21,15673.6611420049,15167.3520671491
7.22,15503.0011314567,15037.4128730359
7.23,15325.6684335536,14901.0338667025
7.24,15141.7472099188,14758.2784878014
7.25,14951.3184659798,14609.2156338377
7.26,14754.4674655007,14453.9126375594
7.27,14551.2836422412,14292.4379731607
7.28,14341.854621625,14124.8685686151
7.29,14126.2801460786,13951.2798577421
7.3,13904.6510504842,13771.7503159167
7.31,13677.0651509424,13586.3631553251
7.32,13443.6258366026,13395.1996400723
7.33,13204.4379233533,13198.3457356135
7.34,12959.6047470214,12995.8913691062
7.35,12709.2331748106,12787.9256810352
7.36,12453.4339595041,12574.5413311241
7.37,12192.3231884573,12355.8356604798
7.38,11926.0124593899,12131.9022487036
7.39,11654.6186289107,11902.8453698097
7.4,11378.2599926228,11668.7618617112
7.41,11097.0591995614,11429.7586694918
7.42,10811.1371964315,11185.937174258
7.43,10520.6196454709,10937.4081057211
7.44,10225.6347244433,10684.2785691955
7.45,9926.30577697311,10426.6612770519
7.46,9622.76793230332,10164.6681105505
7.47,9315.15214463465,9898.41353335393
7.48,9003.58971271301,9628.01699184748
7.49,8688.21648224519,9353.59041487279
7.5,8369.16850442087,9075.2565049821
7.51,8046.58608209857,8793.14022846731
7.52,7720.6066089222,8507.35861199766
7.53,7391.37057160459,8218.03734393646
7.54,7059.02234470667,7925.30302655912
7.55,6723.70117551301,7629.27965352734
7.56,6385.5555304245,7330.10030761191
7.57,6044.7270554061,7027.89060292694
7.58,5701.36638289163,6722.77913696498
7.59,5355.61627509523,6414.90144581601
7.6,5007.62737253299,6104.38744267017
7.61,4657.551657144,5791.37454339646
7.62,4305.53824463528,5475.99196012855
7.63,3951.73385961712,5158.37998885765
7.64,3596.29215236877,4838.67387070343
7.65,3239.36571989629,4517.01009916597
7.66,2881.10856577408,4193.5226351487
7.67,2521.67095953951,3868.3552301495
7.68,2161.20648324734,3541.64612392707
7.69,1799.87309888644,3213.53394596954
7.7,1437.82150945464,2884.1574999435
7.71,1075.20635747891,2553.65922760639
7.72,712.182164490772,2222.1808970992
7.73,348.902991406674,1889.86047236127
7.74,-14.4777180244852,1556.84515102749
7.75,-377.79857211033,1223.27015822343
7.76,-740.912665524169,889.281514322905
7.77,-1103.66071910473,555.021308749937
7.78,-1465.89476373487,220.628030634336
7.79,-1827.45402186536,-113.755008248833
7.8,-2188.18760134455,-447.982979691361
7.81,-2547.94570947459,-781.918107344834
7.82,-2906.57110073352,-1115.41679660425
7.83,-3263.91437563402,-1448.33852390231
7.84,-3619.82113296668,-1780.54271919652
7.85,-3974.14597844838,-2111.8878041908
7.86,-4326.73377167586,-2442.23250360629
7.87,-4677.43718019705,-2771.4427398138
7.88,-5026.10515589929,-3099.37526751625
7.89,-5372.59800313733,-3425.89091548341
7.9,-5716.75953687959,-3750.85248723267
7.91,-6058.45316519412,-4074.12277359205
7.92,-6397.52781941362,-4395.57169892608
7.93,-6733.8415579535,-4715.05645082413
7.94,-7067.2533933238,-5032.44516281641
7.95,-7397.62476835933,-5347.60430936403
7.96,-7724.81024362554,-5660.40267158802
7.97,-8048.67706340567,-5970.70296675113
7.98,-8369.08943611608,-6278.38275966498
7.99,-8685.90541835032,-6583.30558994544
8,-8999.00114876867,-6885.35042995256
8.01,-9308.23376080258,-7184.38490084535
8.02,-9613.47957898547,-7480.28787051505
8.03,-9914.61000079527,-7772.93637697905
8.04,-10211.4960871554,-8062.20017252573
8.05,-10504.0149602096,-8347.96259073324
8.06,-10792.0395665257,-8630.10562069535
8.07,-11075.4549988724,-8908.50996452649
8.08,-11354.1361091485,-9183.0586937219
8.09,-11627.9672570965,-9453.63824422271
8.1,-11896.8319694538,-9720.13281894866
8.11,-12160.6204718006,-9982.43134819345
8.12,-12419.2183679856,-10240.4314100561
8.13,-12672.5200549917,-10494.013046094
8.14,-12920.4153457138,-10743.0788593975
8.15,-13162.8036058432,-10987.5266740392
8.16,-13399.5759900718,-11227.2460390424
8.17,-13630.6439455017,-11462.1447591337
8.18,-13855.9001811838,-11692.1233833007
8.19,-14075.2562467507,-11917.0828337753
8.2,-14288.6174521485,-12136.9314252959
8.21,-14495.895021467,-12351.5770597915
8.22,-14696.9974335386,-12560.9344379116
8.23,-14891.8464309901,-12764.911089984
8.24,-15080.359060904,-12963.4249814388
8.25,-15262.4528919981,-13156.3942493163
8.26,-15438.0501035124,-13343.7369901729
8.27,-15607.081010636,-13525.3720309205
8.28,-15769.4723376648,-13701.2322715121
8.29,-15925.1589140134,-13871.2404414607
8.3,-16074.0689334962,-14035.3222997918
8.31,-16216.1438997547,-14193.4210111789
8.32,-16351.3241401018,-14345.4588335322
8.33,-16479.5484567188,-14491.3781346082
8.34,-16600.769191887,-14631.1170625891
8.35,-16714.9338164649,-14764.6204678671
8.36,-16821.9880617615,-14891.8306879382
8.37,-16921.8960860654,-15012.7009877641
8.38,-17014.604701858,-15127.1750398516
8.39,-17100.08185509,-15235.2033702168
8.4,-17178.2927965931,-15336.7484885512
8.41,-17249.2000974081,-15431.7655746403
8.42,-17312.7751873188,-15520.2156127438
8.43,-17368.9912301161,-15602.0612055162
8.44,-17417.8227289178,-15677.2759724788
8.45,-17459.2505167189,-15745.8171206607
8.46,-17493.2605634652,-15807.6614478244
8.47,-17519.8285079235,-15862.7892730161
8.48,-17538.9472765158,-15911.1724857796
8.49,-17550.6156060646,-15952.7935460715
8.5,-17554.8163932042,-15987.6364188937
8.51,-17551.5524693552,-16015.683019477
8.52,-17540.8283540056,-16036.9287355019
8.53,-17522.645849307,-16051.3603017132
8.54,-17497.0060330592,-16058.9746477962
8.55,-17463.9272727239,-16059.764970052
8.56,-17423.4171562519,-16053.7399186804
8.57,-17375.4954401114,-16040.8966799763
8.58,-17320.1760403487,-16021.2415675889
8.59,-17257.4931405,-15994.7859185727
8.6,-17187.4602994153,-15961.5383409288
8.61,-17110.1144151896,-15921.5135860704
8.62,-17025.4812368662,-15874.731186709
8.63,-16933.6027464546,-15821.2074684749
8.64,-16834.5065292934,-15760.9747408033
8.65,-16728.2427220812,-15694.0466216236
8.66,-16614.8524277599,-15620.4576884916
8.67,-16494.3781828981,-15540.239688383
8.68,-16366.876423223,-15453.422530212
8.69,-16232.3996762215,-15360.0515681022
8.7,-16090.9978830403,-15260.155272788
8.71,-15942.7308972872,-15153.784574626
8.72,-15787.6631158821,-15040.9804583047
8.73,-15625.8655926022,-14921.7936284938
8.74,-15457.3867514523,-14796.2713172276
8.75,-15282.31203215,-14664.4649818368
8.76,-15100.7124606324,-14526.4354445789
8.77,-14912.6555148988,-14382.2391768997
8.78,-14718.2281707316,-14231.9358494059
8.79,-14517.5080094815,-14075.5864438774
8.8,-14310.5729304935,-13913.2594510037
8.81,-14097.5196134807,-13745.0237672033
8.82,-13878.4305486915,-13570.9503453903
8.83,-13653.3978737203,-13391.1097026629
8.84,-13422.5140028333,-13205.5828591973
8.85,-13185.8767724211,-13014.4421410666
8.86,-12943.5881173565,-12817.7741648275
8.87,-12695.7388872573,-12615.6542214684
8.88,-12442.4444511565,-12408.1699272312
8.89,-12183.805194675,-12195.411330864
8.9,-11919.9258835674,-11977.4635759894
8.91,-11650.9233141729,-11754.4253315276
8.92,-11376.9058610287,-11526.3813534235
8.93,-11097.9893708432,-11293.4366211077
8.94,-10814.2885324392,-11055.6825445198
8.95,-10525.9232692342,-10813.2221172143
8.96,-10233.0165970134,-10566.1534008945
8.97,-9935.6877083133,-10314.5879239129
8.98,-9634.05947368767,-10058.6252627002
8.99,-9328.26470358674,-9798.37407608289
9,-9018.42979435619,-9533.94710942516
9.01,-8704.67549936284,-9265.45052757471
9.02,-8387.14424235564,-8993.00083358754
9.03,-8065.96605868285,-8716.71192066042
9.04,-7741.27827750582,-8436.70017224865
9.05,-7413.20705968867,-8153.08575556919
9.06,-7081.90275361414,-7865.98588186004
9.07,-6747.49768273655,-7575.51754778543
9.08,-6410.13579175579,-7281.80663390555
9.09,-6069.95201295677,-6984.98254350156
9.1,-5727.09836961994,-6685.16261905093
9.11,-5381.71417886222,-6382.47629695587
9.12,-5033.94667937851,-6077.04927838482
9.13,-4683.93874792532,-5769.0154967499
9.14,-4331.84604227267,-5458.49733143339
9.15,-3977.80416775758,-5145.63562584811
9.16,-3621.97779669734,-4830.54996146182
9.17,-3264.50510209071,-4513.37901227313
9.18,-2905.53912348908,-4194.26661052465
9.19,-2545.23798539875,-3873.33296487949
9.2,-2183.75044246853,-3550.71777788961
9.21,-1821.224183786,-3226.56161367289
9.22,-1457.82016374305,-2901.00203239438
9.23,-1093.68674301155,-2574.16667631739
9.24,-728.983536103228,-2246.20898087908
9.25,-363.860341842352,-1917.25529699919
9.26,1.52540653761484,-1587.45065944503
9.27,367.022595399204,-1256.93021578329
9.28,732.471033160679,-925.844809745223
9.29,1097.71830742568,-594.322422177571
9.3,1462.60741104473,-262.502197421989
9.31,1826.98433727657,69.4538528117023
9.32,2190.69400337295,401.426762311383
9.33,2553.58048920168,733.266787529907
9.34,2915.49511710908,1064.83942975977
9.35,3276.27616716929,1395.99269554401
9.36,3635.76542567607,1726.59305431971
9.37,3993.82206369674,2056.50175601073
9.38,4350.28535505056,2385.56760967317
9.39,4705.00350982777,2713.66515162209
9.4,5057.8288701299,3040.64326270076
9.41,5408.60285356382,3366.36440092234
9.42,5757.18162217,3690.69951536546
9.43,6103.41319089564,4013.49553259649
9.44,6447.14496546346,4334.62773309109
9.45,6788.24188081819,4653.94592694277
9.46,7126.54183080226,4971.31765751134
9.47,7461.90621399164,5286.61458537857
9.48,7794.19288439017,5599.68926571948
9.49,8123.25393634736,5910.42524041863
9.5,8448.94923068847,6218.66948964517
9.51,8771.13449740014,6524.30630709593
9.52,9089.67912200429,6827.19165240607
9.53,9404.44058398124,7127.19985768125
9.54,9715.27743923399,7424.20722774051
9.55,10022.0606291665,7718.08006226115
9.56,10324.6534751091,8008.689629971
9.57,10622.927828749,8295.91333681521
9.58,10916.7507110338,8579.6277992259
9.59,11205.9898248743,8859.71388523433
9.6,11490.5315179498,9136.04011664488
9.61,11770.2418827509,9408.49697164046
9.62,12045.0037608465,9676.9664024253
9.63,12314.6889275995,9941.31959645686
9.64,12579.179808297,10201.4637158012
9.65,12838.3691315649,10457.2649495407
9.66,13092.1327142711,10708.6167186627
9.67,13340.3668558878,10955.4145135011
9.68,13582.9504383556,11197.5502803063
9.69,13819.7919439336,11434.9133508194
9.7,14050.7727361426,11667.401511131
9.71,14275.789588516,11894.9165304148
9.72,14494.7526364436,12117.3555492993
9.73,14707.5543437652,12334.6193961952
9.74,14914.1040213922,12546.619461404
9.75,15114.3073513209,12753.2510202929
9.76,15308.0761909583,12954.4338433842
9.77,15495.3219494767,13150.067669378
9.78,15675.9567639307,13340.0746470269
9.79,15849.9020253234,13524.3716793985
9.8,16017.0797133144,13702.8677683594
9.81,16177.402953248,13875.4845174979
9.82,16330.8025757956,14042.1547892119
9.83,16477.225320364,14202.7942348275
9.84,16616.5784618548,14357.329472062
9.85,16748.8057484369,14505.7037497195
9.86,16873.8486476419,14647.8305301626
9.87,16991.6464799384,14783.6603601309
9.88,17102.1414053408,14913.1238246361
9.89,17205.2753865169,15036.1660291619
9.9,17301.0106776123,15152.7296223129
9.91,17389.2939744186,15262.7553220329
9.92,17470.0760851914,15366.199280409
9.93,17543.3222540469,15463.0039166267
9.94,17608.9956863831,15553.1366426362
9.95,17667.0596152859,15636.5403561896
9.96,17717.4800010661,15713.1885578433
9.97,17760.2333977965,15783.0281276749
9.98,17795.3014815219,15846.0377513253
9.99,17822.6507795257,15902.1845571609
10,17842.2702873659,15951.4303826776
10.01,17854.1380892567,15993.7637042577
10.02,17858.2469629044,16029.1502061705
10.03,17854.5961519255,16057.5766186521
10.04,17843.1717551887,16079.0216491793
10.05,17823.9709181182,16093.4736267369
10.06,17796.9989891142,16100.9215035233
10.07,17762.2616097536,16101.3613490747
10.08,17719.768810945,16094.7843881279
10.09,17669.5285896346,16081.1866218867
10.1,17611.5493015352,16060.5704181983
10.11,17545.8670268047,16032.9393395522
10.12,17472.4851267782,15998.303907967
10.13,17391.4459457398,15956.6741380795
10.14,17302.7609968758,15908.0609498736
10.15,17206.4733674585,15852.4805134741
10.16,17102.6122563727,15789.9512529315
10.17,16991.2206554998,15720.500633855
10.18,16872.3374303182,15644.1405561399
10.19,16746.0035002798,15560.9155828333
10.2,16612.2712354683,15470.8474233496
10.21,16471.1888325481,15373.9662827026
10.22,16322.8190677262,15270.3260635772
10.23,16167.2129531839,15159.9495792145
10.24,16004.427578787,15042.8918869237
10.25,15834.5342289106,14919.1778678127
10.26,15657.5944821596,14788.883639406
10.27,15473.6848653969,14652.0445480982
10.28,15282.8738135888,14508.723036493
10.29,15085.2383205655,14358.9729136136
10.3,14880.8612463214,14202.8509100171
10.31,14669.8250027664,14040.429814365
10.32,14452.2167076956,13871.7647668028
10.33,14228.1114699013,13696.9228975409
10.34,13997.6149677215,13515.9833063159
10.35,13760.820015104,13329.0222391747
10.36,13517.8155263079,13136.1201005656
10.37,13268.712590483,12937.3403108846
10.38,13013.597903725,12732.7689134929
10.39,12752.6017087559,12522.5073832033
10.4,12485.8091615302,12306.6278548459
10.41,12213.3427829949,12085.2184615925
10.42,11935.3135785328,11858.380678651
10.43,11651.8316803436,11626.1986715588
10.44,11363.0323494777,11388.7815805759
10.45,11069.0149547089,11146.2275458246
10.46,10769.9204164756,10898.6266216699
10.47,10465.8660017049,10646.0996286059
10.48,10156.9805399256,10388.741917798
10.49,9843.39942778418,10126.6643333847
10.5,9525.24721980951,9859.97354858411
10.51,9202.66910024282,9588.79117150118
10.52,8875.79449269867,9313.23845359426
10.53,8544.76690100845,9033.42028672203
10.54,8209.72185632142,8749.4564397932
10.55,7870.81442646654,8461.4757983931
10.56,7528.17486831721,8169.5916464559
10.57,7181.96399115737,7873.94141066568
10.58,6832.3173016152,7574.64349915215
10.59,6479.39458506446,7271.82666412938
10.6,6123.34526213756,6965.63182730895
10.61,5764.32744975607,6656.17796258236
10.62,5402.48357506398,6343.60011612047
10.63,5037.97988809306,6028.04303522883
10.64,4670.98364561075,5709.64204813724
10.65,4301.63902663159,5388.52348958211
10.66,3930.11121426315,5064.83919610961
10.67,3556.56225477708,4738.72521973341
10.68,3181.16569508249,4410.32653496384
10.69,2804.0683350332,4079.7862147063
10.7,2425.449641352,3747.24582230792
10.71,2045.47364887383,3412.85215898823
10.72,1664.29684147477,3076.75881654412
10.73,1282.09831176153,2739.09898073434
10.74,899.047946336402,2400.03400249583
10.75,515.308053043215,2059.71273553934
10.76,131.052061823752,1718.28186928544
10.77,-253.553125842806,1375.89089081366
10.78,-638.327967627201,1032.6868599152
10.79,-1023.1048372724,688.844567217096
10.8,-1407.71237787505,344.491420408889
10.81,-1791.98903407523,-0.206914816182824
10.82,-2175.74907601495,-345.101308670265
10.83,-2558.81644648951,-690.034473319357
10.84,-2941.04216594248,-1034.85503509283
10.85,-3322.22370547545,-1379.40097641554
10.86,-3702.21443985308,-1723.53081905267
10.87,-4080.82479139541,-2067.07370556078
10.88,-4457.89340723946,-2409.89117655781
10.89,-4833.24830536658,-2751.81497053687
10.9,-5206.71319482357,-3092.7004054747
10.91,-5578.12374549917,-3432.38675961336
10.92,-5947.31087826611,-3770.71874094989
10.93,-6314.09975872637,-4107.5539757999
10.94,-6678.33027760785,-4442.72494209527
10.95,-7039.82749392481,-4776.09122745722
10.96,-7398.4219216763,-5107.49539324847
10.97,-7753.96201640588,-5436.77404554578
10.98,-8106.27760122332,-5763.79058960151
10.99,-8455.18966901031,-6088.39376690098
11,-8800.55711134011,-6410.43327186331
11.01,-9142.21150661395,-6729.75371292716
11.02,-9479.99127678747,-7046.21732243552
11.03,-9813.74042804384,-7359.67229736227
11.04,-10143.3008812212,-7669.96374550775
11.05,-10468.5214153095,-7976.96266773712
11.06,-10789.2426400235,-8280.52598417037
11.07,-11105.3195743568,-8580.49961318249
11.08,-11416.5939042069,-8876.74963514228
11.09,-11722.9233921692,-9169.13350496339
11.1,-12024.1655524911,-9457.51760002537
11.11,-12320.1671106658,-9741.7629198
11.12,-12610.7838493579,-10021.7414929602
11.13,-12895.8915940681,-10297.3123839568
11.14,-13175.3370396014,-10568.3512225981
11.15,-13448.9840618785,-10834.7175861895
11.16,-13716.7232662947,-11096.2961885427
11.17,-13978.3882232944,-11352.951541205
11.18,-14233.8731846591,-11604.5654011535
11.19,-14483.049240127,-11851.0223462621
11.2,-14725.7896174005,-12092.1897511652
11.21,-14961.9681509698,-12327.9570891638
11.22,-15191.4856301576,-12558.2094129014
11.23,-15414.2078767781,-12782.8338088411
11.24,-15630.0271134022,-13001.7141197262
11.25,-15838.8335475078,-13214.756052687
11.26,-16040.5308183533,-13421.8353552469
11.27,-16235.0008436666,-13622.8669420745
11.28,-16422.1509438334,-13817.7331469109
11.29,-16601.8830627155,-14006.3475862135
11.3,-16774.0968705642,-14188.6084464155
11.31,-16938.7076819992,-14364.4329812805
11.32,-17095.6194058274,-14533.7182801789
11.33,-17244.7615896186,-14696.3811764014
11.34,-17386.0463344314,-14852.3425246651
11.35,-17519.3871315844,-15001.5123181
11.36,-17644.7220394789,-15143.8188724699
11.37,-17761.9762916145,-15279.186897388
11.38,-17871.0747045007,-15407.5324627028
11.39,-17971.9662403842,-15528.8060241672
11.4,-18064.5769340121,-15642.9209053986
11.41,-18148.8612209328,-15749.825245658
11.42,-18224.7608414494,-15849.4512305476
11.43,-18292.2272671638,-15941.7516105841
11.44,-18351.2128562996,-16026.6634765805
11.45,-18401.6889511366,-16104.1437450134
11.46,-18443.5986851978,-16174.1384740963
11.47,-18476.9140753501,-16236.611449353
11.48,-18501.6150823259,-16291.5118238237
11.49,-18517.6637226645,-16338.8119444373
11.5,-18525.0418183182,-16378.4763308732
11.51,-18523.7243224914,-16410.4692966148
11.52,-18513.7145467364,-16434.7689061052
11.53,-18494.984065107,-16451.348229783
11.54,-18467.5331187345,-16460.1980631887
11.55,-18431.3585718832,-16461.2867223656
11.56,-18386.4619815919,-16454.611726756
11.57,-18332.8489549975,-16440.155885415
11.58,-18270.528179725,-16417.9226950865
11.59,-18199.5186258347,-16387.9086898541
11.6,-18119.8311567633,-16350.1092747788
11.61,-18031.4875782362,-16304.5370008725
11.62,-17934.5202462,-16251.189942065
11.63,-17828.9527184779,-16190.095160937
11.64,-17714.816602929,-16121.2636916895
11.65,-17592.164097878,-16044.709152206
11.66,-17461.0307460065,-15960.4554833648
11.67,-17321.4534236206,-15868.5411110345
11.68,-17173.489718084,-15768.9914270035
11.69,-17017.193715838,-15661.8259699317
11.7,-16852.6210897715,-15547.1111697077
11.71,-16679.8402696256,-15424.8637231225
11.72,-16498.915094625,-15295.1408711114
11.73,-16309.9140669046,-15157.9892748898
11.74,-16112.9081818472,-15013.4611966096
11.75,-15907.9909362463,-14861.6111903877
11.76,-15695.2214423682,-14702.4996004045
11.77,-15474.7063909927,-14536.2012056366
11.78,-15246.5230544506,-14362.7597883978
11.79,-15010.7720231987,-14182.2659667853
11.8,-14767.5532916233,-13994.7909461394
11.81,-14516.959170237,-13800.3989704848
11.82,-14259.1024732906,-13599.1869407134
11.83,-13994.0865386442,-13391.2283682832
11.84,-13722.0358944993,-13176.6151417969
11.85,-13443.0504009983,-12955.4357362092
11.86,-13157.2600329121,-12727.7914257133
11.87,-12864.7888861922,-12493.769525989
11.88,-12565.7577492214,-12253.4764551393
11.89,-12260.3031185914,-12007.022498563
11.9,-11948.5599668686,-11754.5035129417
11.91,-11630.660779111,-11496.0439217427
11.92,-11306.7532127748,-11231.7422608365
11.93,-10976.9670452721,-10961.72785686
11.94,-10641.462163973,-10686.115420112
11.95,-10300.3850640568,-10405.0282638331
11.96,-9953.89025646774,-10118.5879046539
11.97,-9602.13443066522,-9826.93391729476
11.98,-9245.27822433351,-9530.19844754357
11.99,-8883.47969000869,-9228.49645806653
12,-8516.90905160884,-8921.98910276665
12.01,-8145.72661995365,-8610.80278883772
12.02,-7770.11087828949,-8295.08302584775
12.03,-7390.23514677448,-7974.97124220423
12.04,-7006.2746694776,-7650.62708215195
12.05,-6618.40493211201,-7322.18639560326
12.06,-6226.81115822886,-6989.81192838276
12.07,-5831.67179507437,-6653.65484739714
12.08,-5433.17498521362,-6313.87640824973
12.09,-5031.50595237536,-5970.63022623355
12.1,-4626.86341241655,-5624.07728143491
12.11,-4219.42590774562,-5274.39091890183
12.12,-3809.39555452534,-4921.72645878146
12.13,-3396.97009127831,-4566.25666201026
12.14,-2982.34176130439,-4208.14817084481
12.15,-2565.71707067923,-3847.57942552957
12.16,-2147.28247247293,-3484.70925795588
12.17,-1727.263402894,-3119.72655885638
12.18,-1305.83983757856,-2752.80141239725
12.19,-883.234304938993,-2384.11578962939
12.2,-459.640834885196,-2013.84092941914
12.21,-35.2761322119808,-1642.1658155964
12.22,389.646685611181,-1269.26758557193
12.23,814.935770946743,-895.329275692509
12.24,1240.37155139716,-520.534307709866
12.25,1665.73734749027,-145.07063780115
12.26,2090.82632318325,230.878199514197
12.27,2515.42690536359,607.128222849386
12.28,2939.32253562824,983.481558087739
12.29,3362.29865963479,1359.76500912197
12.3,3784.1494859918,1735.77640678826
12.31,4204.65227476482,2111.33147070565
12.32,4623.60200694201,2486.24385987932
12.33,5040.77978352258,2860.32422981233
12.34,5455.964816317,3233.37540534997
12.35,5868.95683697425,3605.21643682926
12.36,6279.53712602147,3975.64931001541
12.37,6687.48772218049,4344.4899462847
12.38,7092.60938121616,4711.54171009852
12.39,7494.67556389896,5076.62061365073
12.4,7893.48521582417,5439.5331055721
12.41,8288.8202519762,5800.09243436416
12.42,8680.48488221176,6158.11200532161
12.43,9068.26301288107,6513.39993102472
12.44,9451.94661559888,6865.77870401029
12.45,9831.33064758288,7215.0496547855
12.46,10206.2220562218,7561.0348641285
12.47,10576.4039215529,7903.548309405
12.48,10941.6881950421,8242.40736702122
12.49,11301.8684217064,8577.43353230178
12.5,11656.7412954501,8908.44244069589
12.51,12006.1229241764,9235.25288984913
12.52,12349.817767769,9557.69157067637
12.53,12687.6355998827,9875.57980798811
12.54,13019.3881778976,10188.7443093561
12.55,13344.8809808613,10497.014742547
12.56,13663.9395667129,10800.2186812072
12.57,13976.37806736,11098.1759236617
12.58,14282.0184412766,11390.7449293169
12.59,14580.6832745704,11677.7397578408
12.6,14872.2092273295,11959.0098455662
12.61,15156.4170965851,12234.3852853426
12.62,15433.1404044207,12503.7146756211
12.63,15702.2197312666,12766.8487912605
12.64,15963.4880543189,13023.6223067891
12.65,16216.7964945985,13273.8973454957
12.66,16461.9861233352,13517.5155431416
12.67,16698.9078220611,13754.3477886119
12.68,16927.4200015514,13984.2383815222
12.69,17147.3767022825,14207.0581419502
12.7,17358.6355748482,14422.6686843358
12.71,17561.0677723405,14630.9406145486
12.72,17754.538060659,14831.7403386056
12.73,17938.9244071873,15024.9495005485
12.74,18114.1013040205,15210.4501598596
12.75,18279.9495774018,15388.1129487402
12.76,18436.3586114773,15557.8326761863
12.77,18583.2218885229,15719.4916300215
12.78,18720.4250772432,15872.9841765452
12.79,18847.877810028,16018.2159570205
12.8,18965.4800721107,16155.0810633285
12.81,19073.1350160016,16283.4810456502
12.82,19170.7702266826,16403.3367834329
12.83,19258.3005666729,16514.5483460804
12.84,19335.6407333632,16617.0411427234
12.85,19402.7302409876,16710.7345446957
12.86,19459.4979843203,16795.5515064953
12.87,19505.8858979624,16871.4264097431
12.88,19541.8357290722,16938.2926166129
12.89,19567.3013342922,16996.0903429616
12.9,19582.2327987196,17044.7639670497
12.91,19586.5976133203,17084.2568648134
12.92,19580.3476828906,17114.531984002
12.93,19563.4775666365,17135.5390342573
12.94,19535.9389871826,17147.2407059194
12.95,19497.7322311696,17149.6115850391
12.96,19448.8398365383,17142.6168637264
12.97,19389.2505425451,17126.2354913406
12.98,19318.9750840412,17100.4496640497
12.99,19238.0076488175,17065.2484806489
13,19146.3666883509,17020.6227170691
13.01,19044.0672539306,16966.5724773374
13.02,18931.1329983064,16903.0923296951
13.03,18807.5836490328,16830.1948357425
13.04,18673.4664741244,16747.8957286428
13.05,18528.8126767025,16656.2036399367
13.06,18373.6712879311,16555.1524662669
13.07,18208.0944669586,16444.7640931306
13.08,18032.1413607563,16325.0675756071
13.09,17845.8698350695,16196.1105728644
13.1,17649.3567850157,16057.9308467172
13.11,17442.6755752916,15910.5774195961
13.12,17225.9055012616,15754.1078769163
13.13,16999.1374452495,15588.5735488685
13.14,16762.4573650649,15414.0508950395
13.15,16515.9768778928,15230.6002934958
13.16,16259.791208278,15038.3002338426
13.17,15994.0138179564,14837.2307339987
13.18,15718.7635141052,14627.4787319598
13.19,15434.1587051361,14409.1328214985
13.2,15140.3291142462,14182.2897020554
13.21,14837.4127988844,13947.0496695304
13.22,14525.5418521,13703.5205689677
13.23,14204.8666739952,13451.808490353
13.24,13875.5398083885,13192.0403730673
13.25,13537.7134427712,12924.3285170668
13.26,13191.5523082586,12648.8007663006
13.27,12837.2192309859,12365.5898936579
13.28,12474.8943548087,12074.8348443173
13.29,12104.7531151723,11776.6732444237
13.3,11726.9720304658,11471.2519524438
13.31,11341.7508631549,11158.7208251813
13.32,10949.280520132,10839.2394066646
13.33,10549.7586066915,10512.9635834132
13.34,10143.3849500874,10180.0622508394
13.35,9730.37476189881,9840.70259494047
13.36,9310.93874288406,9495.05986344372
13.37,8885.29531567308,9143.30973345612
13.38,8453.66891105104,8785.63787518597
13.39,8016.28651933728,8422.23279996213
13.4,7573.38469447648,8053.27907912718
13.41,7125.1885308006,7678.98183241685
13.42,6671.95247023001,7299.53826652905
13.43,6213.91376078336,6915.14371302427
13.44,5751.32400743657,6526.01473960832
13.45,5284.43517299333,6132.36182472158
13.46,4813.50719913781,5734.39620702648
13.47,4338.7980624673,5332.33939888459
13.48,3860.57166413055,4926.41032343059
13.49,3379.09801958398,4516.83824447209
13.5,2894.64551440388,4103.85205346189
13.51,2407.49476890385,3687.68006945321
13.52,1917.91590303017,3268.56237382681
13.53,1426.19279235169,2846.7340363949
13.54,932.607696061888,2422.43863415018
13.55,437.445217407935,1995.91202153402
13.56,-58.9990441418727,1567.41181396273
13.57,-556.441215617642,1137.18157636424
13.58,-1054.5856117221,705.473973756342
13.59,-1553.13896607527,272.539448166518
13.6,-2051.79911473587,-161.361459570559
13.61,-2550.27253639846,-595.976011153823
13.62,-3048.25635579555,-1031.03824396152
13.63,-3545.44937513436,-1466.29517118963
13.64,-4041.54358689852,-1901.47486417218
13.65,-4536.2417275599,-2336.32142418559
13.66,-5029.23349001856,-2770.56413261533
13.67,-5520.21548762609,-3203.93783546833
13.68,-6008.87655525861,-3636.17091133967
13.69,-6494.91597514982,-4067.0019828074
13.7,-6978.01769157292,-4496.15390199627
13.71,-7457.88032125605,-4923.36367890715
13.72,-7934.19503573462,-5348.35585417152
13.73,-8406.65370470695,-5770.86432809495
13.74,-8874.94825482784,-6190.61309226498
13.75,-9338.77664728557,-6607.33669743478
13.76,-9797.82848751272,-7020.76083181265
13.77,-10251.8015593796,-7430.61953960969
13.78,-10700.3929470176,-7836.64067447673
13.79,-11143.3019343042,-8238.55553999156
13.8,-11580.2258264475,-8636.09602874037
13.81,-12010.8668822791,-9028.9981576111
13.82,-12434.9321285821,-9416.99598554708
13.83,-12852.1227896326,-9799.82239741459
13.84,-13262.1465419715,-10177.2186160584
13.85,-13664.7178474835,-10548.9210906045
13.86,-14059.5500291908,-10914.6722266347
13.87,-14446.3557831255,-11274.2180262732
13.88,-14824.8569943566,-11627.2997098113
13.89,-15194.7760783893,-11973.6665355314
13.9,-15555.8412822823,-12313.0716018998
13.91,-15907.7790849441,-12645.2659012801
13.92,-16250.3267307005,-12970.0072065772
13.93,-16583.2219138707,-13287.0550748505
13.94,-16906.2070077685,-13596.1713438603
13.95,-17219.0281598671,-13897.124358394
13.96,-17521.4392983411,-14189.6811757094
13.97,-17813.1961142403,-14473.6186616988
13.98,-18094.0594284847,-14748.7130671355
13.99,-18363.7991496933,-15014.7484546995
14,-18622.1861643624,-15271.5083271775
14.01,-18868.9992004093,-15518.7844042334
14.02,-19104.0227810303,-15756.3772662693
14.03,-19327.047820769,-15984.0791787607
14.04,-19537.8705102192,-16201.703062422
14.05,-19736.2948956549,-16409.0565641854
14.06,-19922.1297767732,-16605.9570099368
14.07,-20095.1927625342,-16792.225222345
14.08,-20255.3058667691,-16967.6892485432
14.09,-20402.3028121599,-17132.183512646
14.1,-20536.018716982,-17285.545307101
14.11,-20656.302632356,-17427.6231197088
14.12,-20763.0051171328,-17558.2652652267
14.13,-20855.9879121965,-17677.3350263625
14.14,-20935.1232770147,-17784.693760141
14.15,-21000.2837054558,-17880.2153915441
14.16,-21051.3616298242,-17963.7786627146
14.17,-21088.2464920393,-18035.2694461184
14.18,-21110.840271189,-18094.5783132237
14.19,-21119.0605622744,-18141.6105750561
14.2,-21112.8232558472,-18176.2730741268
14.21,-21092.0611198093,-18198.4810181233
14.22,-21056.7130758591,-18208.1580448248
14.23,-21006.7257366911,-18205.2362044949
14.24,-20942.0591523544,-18189.6554491911
14.25,-20862.6799512922,-18161.3617755325
14.26,-20768.5675235899,-18120.313003653
14.27,-20659.7059197684,-18066.4728103848
14.28,-20536.0956773834,-17999.8158676233
14.29,-20397.7436267933,-17920.321486825
14.3,-20244.6639005867,-17827.9802305374
14.31,-20076.8886014315,-17722.7932230088
14.32,-19894.4550330109,-17604.7659425754
14.33,-19697.4096077735,-17473.9173464448
14.34,-19485.8132535489,-17330.2721354378
14.35,-19259.7345560857,-17173.8647770228
14.36,-19019.2560539816,-17004.7414789702
14.37,-18764.4678594627,-16822.9536303303
14.38,-18495.4698612552,-16628.5679053652
14.39,-18212.3783150266,-16421.6526154369
14.4,-17915.314013385,-16202.2915850038
14.41,-17604.413951964,-15970.5744666474
14.42,-17279.8210004094,-15726.6050788214
14.43,-16941.6924699123,-15470.4904456802
14.44,-16590.1963345907,-15202.3531441862
14.45,-16225.513524716,-14922.3213254532
14.46,-15847.8277706875,-14630.533938603
14.47,-15457.3415773735,-14327.1415341842
14.48,-15054.269593245,-14012.300500768
14.49,-14638.830004648,-13686.1799413895
14.5,-14211.2565029419,-13348.9581358509
14.51,-13771.7944053948,-13000.8222513152
14.52,-13320.6992795614,-12641.9669100011
14.53,-12858.232925787,-12272.6023742468
14.54,-12384.6758395266,-11892.9438361822
14.55,-11900.3127486636,-11503.2157097715
14.56,-11405.4409690657,-11103.6515749226
14.57,-10900.3700919396,-10694.5006118364
14.58,-10385.4172449317,-10276.0103308655
14.59,-9860.909810148,-9848.44675084585
14.6,-9327.1900319421,-9412.08433699148
14.61,-8784.6036698147,-8967.20029810425
14.62,-8233.51199540551,-8514.08672043495
14.63,-7674.27840326991,-8053.04171165316
14.64,-7107.28741389351,-7584.37360224318
14.65,-6532.92500282886,-7108.39712788334
14.66,-5951.58509606671,-6625.44038240779
14.67,-5363.67591182053,-6135.8333678601
14.68,-4769.61138604428,-5639.92085068368
14.69,-4169.81474770489,-5138.04885204032
14.7,-3564.72281339457,-4630.57767279153
14.71,-2954.77187439348,-4117.86998856042
14.72,-2340.4086453917,-3600.30071552633
14.73,-1722.09568440424,-3078.24908620104
14.74,-1100.29444297259,-2552.1024905168
14.75,-475.472772687417,-2022.25445198495
14.76,151.884123587235,-1489.10757113389
14.77,781.295330879008,-953.06883335051
14.78,1412.26484282533,-414.553815750911
14.79,2044.29926019799,126.02006465492
14.8,2676.89168250725,668.22291319529
14.81,3309.52890187332,1211.62864554543
14.82,3941.69797915611,1755.79488273633
14.83,4572.88120951336,2300.28033852159
14.84,5202.54777518699,2844.64076648035
14.85,5830.17220405681,3388.42324998835
14.86,6455.22110706231,3931.17316362286
14.87,7077.15388585162,4472.43029054734
14.88,7695.43365200031,5011.7300811718
14.89,8309.51473685746,5548.60894755163
14.9,8918.85072887513,6082.5942682875
14.91,9522.89623221219,6613.21686137927
14.92,10121.099715589,7139.99917854042
14.93,10712.910145601,7662.46756692625
14.94,11297.7779405165,8180.14302974074
14.95,11875.1480678752,8692.54718282467
14.96,12444.4711086454,9199.19952571881
14.97,13005.1917271202,9699.61779448927
14.98,13556.7651631542,10193.3247184113
14.99,14098.6340146841,10679.8394283463
15,14630.2567963469,11158.6816568684
15.01,15151.0890443351,11629.3726317245
15.02,15660.5857922584,12091.436981337
15.03,16158.2084496471,12544.3987027053
15.04,16643.4258381516,12987.786740793
15.05,17115.7017744676,13421.1308848399
15.06,17574.5145210018,13843.9661592515
15.07,18019.3448174159,14255.8299607284
15.08,18449.6744170289,14656.2576667617
15.09,18865.0005156834,15044.8045900238
15.1,19264.8196083388,15421.0200810557
15.11,19648.6407694845,15784.4588263999
15.12,20015.9751087405,16134.6838789043
15.13,20366.3504305313,16471.2685870935
15.14,20699.2967991128,16793.7861449292
15.15,21014.3587631455,17101.8252991
15.16,21311.0912286134,17394.9741099258
15.17,21589.0567641169,17672.8351762018
15.18,21847.8316135488,17935.0189162961
15.19,22087.0038304944,18181.1432494917
15.2,22306.1747670438,18410.842428353
15.21,22504.9567492026,18623.7516605098
15.22,22682.9793785141,18819.5220723622
15.23,22839.8830934119,18997.8193269454
15.24,22975.3276729824,19158.3163085972
15.25,23088.9853236328,19300.7010387499
15.26,23180.5450385023,19424.6762413713
15.27,23249.7162506901,19529.9526983716
15.28,23296.2173091964,19616.258771035
15.29,23319.7937649908,19683.3426564655
15.3,23320.2015707669,19730.9561964857
15.31,23297.2253364378,19758.8766004271
15.32,23250.6544765989,19766.8955339679
15.33,23180.3245036205,19754.8161163616
15.34,23086.062971845,19722.4640116635
15.35,22967.7317831583,19669.6818992152
15.36,22825.2225647419,19596.327643883
15.37,22658.4335161101,19502.2815918371
15.38,22467.294725531,19387.4445385301
15.39,22251.7645539393,19251.7262971458
15.4,22011.8145289661,19095.0746461483
15.41,21747.4467732018,18917.4400133578
15.42,21458.6883600371,18718.8035888695
15.43,21145.5892420885,18499.1657109045
15.44,20808.2322653757,18258.5507269791
15.45,20446.7202047218,17997.0043084549
15.46,20061.1836368718,17714.5928314194
15.47,19651.7852219873,17411.4060302769
15.48,19218.705570135,17087.5653995435
15.49,18762.1661979905,16743.2025422949
15.5,18282.4135454137,16378.4829418989
15.51,17779.7133629965,15993.5949993265
15.52,17254.3715305757,15588.7526463073
15.53,16706.7221609446,15164.1938210127
15.54,16137.1279592716,14720.1824044818
15.55,15545.9754528031,14257.0050137261
15.56,14933.6991918902,13774.981049457
15.57,14300.7476711633,13274.4560261178
15.58,13647.6060240525,12755.7963634964
15.59,12974.7951857089,12219.3978439699
15.6,12282.8572904596,11665.6882909457
15.61,11572.3805758487,11095.1123254664
15.62,10843.966978492,10508.1542221989
15.63,10098.2738893254,9905.32512163448
15.64,9335.96398520495,9287.14313222994
15.65,8557.75364424787,8654.18293598177
15.66,7764.38528096272,8007.0330196878
15.67,6956.61880118221,7346.30771741078
15.68,6135.27016120065,6672.64811752884
15.69,5301.16603478984,5986.7385627694
15.7,4455.17788870898,5289.27402987888
15.71,3598.2066058385,4580.97552360258
15.72,2731.17864987307,3862.60752480283
15.73,1855.05081505356,3134.95295487617
15.74,970.822682248463,2398.81909779945
15.75,79.5075548347498,1655.04294403248
15.76,-817.841460865853,904.489263645895
15.77,-1720.14218144603,148.041136082805
15.78,-2626.2833870404,-613.376450081448
15.79,-3535.1272620566,-1378.82919195803
15.8,-4445.51617590234,-2147.34879372321
15.81,-5356.25149339818,-2917.94760092522
15.82,-6266.12074360628,-3689.61273354555
15.83,-7173.87417648231,-4461.30603389988
15.84,-8078.2461883373,-5231.97048487448
15.85,-8977.93966760243,-6000.52201821377
15.86,-9871.64811015793,-6765.8597920214
15.87,-10758.0252386403,-7526.86286093068
15.88,-11635.7203245627,-8282.38794764151
15.89,-12503.3607844115,-9031.27541069627
15.9,-13359.54164266,-9772.35224965245
15.91,-14202.8546990381,-10504.4180897772
15.92,-15031.876920354,-11226.2682564107
15.93,-15845.1572740029,-11936.6796838502
15.94,-16641.2511989001,-12634.4145605679
15.95,-17418.6857711737,-13318.2279165073
15.96,-18175.9950320298,-13986.8579134482
15.97,-18911.6878417475,-14639.0450823811
15.98,-19624.2826694743,-15273.5109902097
15.99,-20312.289953668,-15888.9831202348
16,-20974.2055150957,-16484.1734508183
16.01,-21608.5507878156,-17057.7959021484
16.02,-22213.826129071,-17608.5713550091
16.03,-22788.5577366638,-18135.2130868424
16.04,-23331.251686328,-18636.4400193696
16.05,-23840.4568690828,-19110.9832031917
16.06,-24314.7092200689,-19557.5769867135
16.07,-24752.5715089123,-19974.9574071976
16.08,-25152.6224569977,-20361.8896683551
16.09,-25513.4635967138,-20717.1470749483
16.1,-25833.7120360234,-21039.5125399075
16.11,-26112.0242191891,-21327.8013473287
16.12,-26347.0823757234,-21580.8380580067
16.13,-26537.5960745543,-21797.4944200716
16.14,-26682.325528128,-21976.6426173526
16.15,-26780.0580214642,-22117.2128825584
16.16,-26829.6366296786,-22218.1545026221
16.17,-26829.9487830241,-22278.4601467828
16.18,-26779.9291449934,-22297.1659589603
16.19,-26678.5816507766,-22273.3507608996
16.2,-26524.9643701376,-22206.1373955695
16.21,-26318.1921393346,-22094.7149306004
16.22,-26057.4664418831,-21938.3136846325
16.23,-25742.0645231988,-21736.2293755211
16.24,-25371.3216884238,-21487.8318769507
16.25,-24944.6768985259,-21192.5417955961
16.26,-24461.6589803375,-20849.87195971
16.27,-23921.878255932,-20459.4035881721
16.28,-23325.0668755527,-20020.7923933025
16.29,-22671.0459746827,-19533.7946955162
16.3,-21959.7512749845,-18998.2539723405
16.31,-21191.2456989737,-18414.1069327054
16.32,-20365.7127199038,-17781.4021488745
16.33,-19483.4662057764,-17100.2863258048
16.34,-18544.9502163296,-16371.0196918128
16.35,-17550.764502742,-15593.9895973972
16.36,-16501.6555705383,-14769.7106103416
16.37,-15398.5283841177,-13898.8069670307
16.38,-14242.4463796959,-12982.0636938025
16.39,-13034.6566430443,-12020.4002032093
16.4,-11776.5791907165,-11014.8838404779
16.41,-10469.8308387118,-9966.73489229091
16.42,-9116.20953559772,-8877.35190763058
16.43,-7717.73488901537,-7748.29318198681
16.44,-6276.62296572563,-6581.29514440816
16.45,-4795.32449604237,-5378.28336637317
16.46,-3276.51584770539,-4141.37200276126
16.47,-1723.11413604821,-2872.87294739853
16.48,-138.286686169888,-1575.32421107183
16.49,1474.54600586524,-251.460009089057
16.5,3111.69072841202,1095.75465221006
16.51,4769.17436471691,2463.1097408057
16.52,6442.73911360616,3847.16412152252
16.53,8127.82386797793,5244.22470034494
16.54,9819.56026534489,6650.33232198097
16.55,11512.7569090568,8061.2534648927
16.56,13201.8989302253,9472.49325101901
16.57,14881.1113524915,10879.2413766133
16.58,16544.1728593668,12276.4099711564
16.59,18184.5031969771,13658.5826185515
16.6,19795.1236994303,15020.0370877719
16.61,21368.6749182025,16354.7108045845
16.62,22897.3883530976,17656.1946594635
16.63,24373.0846757358,18917.7339149961
16.64,25787.1404600296,20132.2057071112
16.65,27130.4953204846,21292.1028022533
16.66,28393.6252038298,22389.5425870748
16.67,29566.5302467746,23416.2216680129
16.68,30638.7323302442,24363.438248575
16.69,31599.2291169637,25222.0550895725
16.7,32436.5263735031,25982.4973821677
16.71,33138.5758285416,26634.7303532557
16.72,33692.7834558108,27168.2588413654
16.73,34085.9980303252,27572.1001079562
16.74,34304.4694313845,27834.7830316106
16.75,34333.8607391549,27944.3188660349
16.76,34159.2160187268,27888.1945191098
16.77,33764.9355606111,27653.3576997514
16.78,33134.7878214867,27226.2040948399
16.79,32251.8432708521,26592.5513245653
16.8,31098.5128812126,25737.6363160221
16.81,29656.473788706,24646.0771195845
16.82,27906.6968361455,23301.8882775537
16.83,25829.3879085812,21688.448328608
16.84,23404.0001061391,19788.4568973666
16.85,20609.2009520776,17583.9682136508
16.86,17422.8312247338,15056.3273969511
16.87,13821.9211947149,12186.1817654455
16.88,9782.64914825205,8953.44153209556
16.89,5280.30530449591,5337.27742471897
16.9,289.306795994646,1316.09424025405
16.91,-5216.86358137691,-3132.48963914167
16.92,-11265.6532064071,-8031.67258997914
16.93,-17885.479926862,-13405.4640276466
16.94,-25105.7462494336,-19278.7252466377
16.95,-32956.8684011098,-25677.1865053403
16.96,-41470.3020596978,-32627.4712235976
16.97,-50678.5679277458,-40157.1102511871
16.98,-60615.2566972261,-48294.5714361585
16.99,-71315.1010391496,-57069.2752356523
17,-82813.95375459,-66511.6271818505


==> Scalar_sin2cos/Scalar_sin2cos.dat <==
N	approx	upper_bound	finite	Umax	normQ1
2	0.648496218983371	73.883432181034	5.66326573203214e-07	10.3552101936428	2.92639141000365
3	0.268587757396101	147.463060403313	0.000156237623744611	107.934555218395	0.547395861295838
4	0.0441647396619231	168.262509575784	0.000562814630583312	915.716468055396	0.0802609226216387
5	0.0318827091605029	146.681733809209	0.0323714706672569	6718.42800421825	0.00956634972622122
6	0.0285439014768562	19.0738862426088	0.0282942026565001	8658.48046747938	0.000955312195187717
7	0.0270028526680609	1.43776761629131	0.0294708524996154	7241.71044395931	8.18626170774692e-05
8	0.033265763416954	0.164361380187319	0.029850163142929	9038.39231930075	6.1340808840659e-06
9	0.0296421240927217	0.0440139023244947	0.0358688189336369	7439.02844012789	4.07998231768959e-07
10	0.0294215901720799	0.0330857220901914	0.0323415239291111	6651.69912624312	2.43832406120573e-08
11	0.0316349873776244	0.0301205406545718	0.029809838345758	6194.17698453894	1.3224863290493e-09
12	0.0307274123714989	0.0274075929158609	0.0271214478940582	5867.62846510161	6.56420137670731e-11

